A Practitioner's Guide to MDP Model Checking Algorithms

Model checking undiscounted reachability and expected-reward properties on Markov decision processes (MDPs) is key for the verification of systems that act under uncertainty. Popular algorithms are policy iteration and variants of value iteration; in tool competitions, most participants rely on the latter. These algorithms generally need worst-case exponential time. However the problem can equally be formulated as a linear program, solvable in polynomial time. In this paper, we give a detailed overview of today's state-of-the-art algorithms for MDP model checking with a focus on performance and correctness. We highlight their fundamental differences, and describe various optimisations and implementation variants. We experimentally compare floating-point and exact-arithmetic implementations of all algorithms on three benchmark sets using two probabilistic model checkers. Our results show that (optimistic) value iteration is a sensible default, but other algorithms are preferable in specific settings. This paper thereby provides a guide for MDP verification practitioners -- tool builders and users alike.

==> plotdata-mcsta/quantile-premise.csv <==
n	mcsta.vishifted	mcsta.lp-lpsolve-monoshifted	mcsta.lp-copt-monoshifted	mcsta.lp-highs-toposhifted	mcsta.lp-gurobi-monoshifted	mcsta.lp-glop-toposhifted	mcsta.lp-gurobi-toposhifted	mcsta.lp-glop-monoshifted	mcsta.lp-highs-monoshifted	mcsta.lp-lpsolve-toposhifted	mcsta.lp-copt-toposhifted	mcsta.lp-mosek-monoshifted	mcsta.lp-cplex-monoshifted	mcsta.lp-cplex-toposhifted	mcsta.lp-mosek-toposhifted	mcsta.bestshifted


==> plotdata-mcsta/quantile-qvbs-full.csv <==
n	mcsta.vishifted	mcsta.lp-lpsolve-monoshifted	mcsta.lp-copt-monoshifted	mcsta.lp-highs-toposhifted	mcsta.lp-gurobi-monoshifted	mcsta.lp-glop-toposhifted	mcsta.lp-gurobi-toposhifted	mcsta.lp-glop-monoshifted	mcsta.lp-highs-monoshifted	mcsta.lp-lpsolve-toposhifted	mcsta.lp-copt-toposhifted	mcsta.lp-mosek-monoshifted	mcsta.lp-cplex-monoshifted	mcsta.lp-cplex-toposhifted	mcsta.lp-mosek-toposhifted	mcsta.bestshifted
1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
3	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
4	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
5	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
6	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
7	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
8	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
9	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
10	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
11	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
12	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
13	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
14	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
15	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
16	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
17	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
18	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
19	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
20	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
21	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
22	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
23	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
24	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
25	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
26	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
27	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
28	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
29	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
30	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
31	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
32	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
33	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
34	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
35	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
36	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
37	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
38	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
39	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
40	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
41	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
42	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
43	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
44	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
45	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
46	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
47	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
48	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
49	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
50	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
51	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
52	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
53	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
54	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
55	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
56	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
57	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
58	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
59	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
60	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
61	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
62	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
63	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
64	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
65	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
66	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
67	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
68	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
69	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
70	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
71	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
72	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
73	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
74	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
75	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
76	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
77	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
78	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
79	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
80	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
81	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
82	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
83	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
84	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
85	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
86	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
87	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
88	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
89	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
90	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
91	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
92	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
93	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
94	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
95	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
96	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
97	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
98	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
99	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
100	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
101	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
102	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
103	0.1	0.3	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
104	0.1	0.3	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
105	0.1	0.3	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
106	0.1	0.3	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
107	0.1	0.4	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
108	0.1	0.5	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
109	0.1	0.5	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
110	0.1	0.5	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
111	0.1	0.6	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
112	0.1	0.6	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
113	0.1	0.6	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
114	0.1	0.6	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
115	0.1	0.8	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
116	0.1	0.9	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
117	0.1	0.9	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
118	0.1	0.9	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
119	0.1	0.9	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
120	0.1	0.9	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
121	0.1	0.9	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
122	0.1	1.0	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
123	0.1	1.0	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
124	0.1	1.0	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
125	0.1	1.0	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
126	0.1	1.0	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
127	0.1	1.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
128	0.1	1.3	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
129	0.1	1.3	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
130	0.1	1.4	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
131	0.1	1.4	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
132	0.1	1.5	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
133	0.1	1.5	0.1	0.1	0.1	0.1	0.1	0.2	0.2	0.1	0.1	0.2	0.1	0.1	0.1	0.1
134	0.1	1.5	0.1	0.1	0.1	0.1	0.1	0.2	0.2	0.1	0.1	0.2	0.1	0.1	0.1	0.1
135	0.1	1.5	0.1	0.1	0.1	0.1	0.1	0.2	0.2	0.1	0.1	0.2	0.1	0.1	0.1	0.1
136	0.1	1.5	0.1	0.1	0.1	0.1	0.1	0.2	0.2	0.1	0.1	0.2	0.1	0.1	0.1	0.1
137	0.1	1.6	0.1	0.1	0.1	0.1	0.1	0.2	0.2	0.1	0.1	0.3	0.1	0.1	0.1	0.1
138	0.1	1.8	0.1	0.1	0.1	0.1	0.1	0.3	0.2	0.1	0.1	0.3	0.1	0.1	0.1	0.1
139	0.1	1.8	0.1	0.1	0.1	0.1	0.1	0.3	0.2	0.1	0.1	0.3	0.1	0.1	0.1	0.1
140	0.1	1.9	0.1	0.1	0.1	0.1	0.1	0.3	0.2	0.1	0.1	0.3	0.1	0.1	0.1	0.1
141	0.1	2.2	0.1	0.1	0.1	0.1	0.1	0.3	0.2	0.1	0.1	0.3	0.1	0.1	0.1	0.1
142	0.1	2.3	0.1	0.1	0.1	0.1	0.1	0.3	0.2	0.1	0.1	0.3	0.2	0.1	0.1	0.1
143	0.1	2.5	0.1	0.1	0.1	0.1	0.1	0.3	0.2	0.1	0.1	0.3	0.2	0.1	0.1	0.1
144	0.1	2.8	0.1	0.1	0.1	0.1	0.1	0.3	0.2	0.1	0.1	0.3	0.2	0.1	0.1	0.1
145	0.1	2.9	0.1	0.1	0.1	0.1	0.1	0.3	0.2	0.1	0.1	0.3	0.2	0.1	0.1	0.1
146	0.1	3.7	0.2	0.1	0.1	0.1	0.1	0.4	0.2	0.1	0.1	0.3	0.2	0.1	0.1	0.1
147	0.1	3.8	0.2	0.1	0.1	0.1	0.1	0.4	0.2	0.1	0.1	0.3	0.2	0.1	0.1	0.1
148	0.1	3.8	0.2	0.1	0.1	0.1	0.1	0.4	0.2	0.1	0.1	0.3	0.2	0.1	0.1	0.1
149	0.1	3.9	0.2	0.1	0.1	0.1	0.1	0.4	0.2	0.1	0.1	0.3	0.2	0.1	0.1	0.1
150	0.1	4.1	0.2	0.1	0.1	0.1	0.1	0.4	0.2	0.1	0.1	0.3	0.2	0.1	0.1	0.1
151	0.1	4.2	0.2	0.1	0.1	0.1	0.1	0.5	0.2	0.1	0.1	0.3	0.2	0.1	0.1	0.1
152	0.1	4.3	0.2	0.1	0.1	0.1	0.1	0.5	0.2	0.1	0.1	0.4	0.2	0.1	0.1	0.1
153	0.1	4.4	0.2	0.1	0.1	0.1	0.1	0.6	0.2	0.1	0.1	0.4	0.3	0.1	0.1	0.1
154	0.1	5.7	0.2	0.1	0.1	0.1	0.1	0.6	0.2	0.1	0.1	0.4	0.3	0.1	0.1	0.1
155	0.1	5.9	0.2	0.2	0.1	0.1	0.1	0.6	0.2	0.1	0.1	0.4	0.3	0.1	0.2	0.1
156	0.1	6.1	0.2	0.2	0.1	0.1	0.1	0.6	0.2	0.1	0.1	0.4	0.3	0.1	0.2	0.1
157	0.1	6.6	0.2	0.2	0.1	0.1	0.1	0.7	0.2	0.1	0.1	0.5	0.3	0.1	0.2	0.1
158	0.1	6.6	0.2	0.2	0.1	0.1	0.1	0.7	0.2	0.1	0.1	0.5	0.3	0.1	0.2	0.1
159	0.1	6.6	0.2	0.2	0.1	0.1	0.1	0.8	0.3	0.1	0.1	0.5	0.3	0.1	0.2	0.1
160	0.1	7.2	0.2	0.2	0.1	0.1	0.1	0.8	0.3	0.2	0.1	0.5	0.3	0.1	0.2	0.1
161	0.1	7.2	0.2	0.2	0.1	0.1	0.1	0.8	0.3	0.2	0.1	0.5	0.3	0.1	0.2	0.1
162	0.1	7.2	0.2	0.2	0.1	0.1	0.1	0.8	0.3	0.2	0.1	0.5	0.4	0.1	0.2	0.1
163	0.1	7.4	0.3	0.2	0.2	0.1	0.1	0.9	0.3	0.2	0.1	0.5	0.4	0.1	0.2	0.1
164	0.1	7.9	0.3	0.2	0.2	0.1	0.1	1.0	0.3	0.2	0.1	0.6	0.4	0.1	0.2	0.1
165	0.1	8.6	0.3	0.2	0.2	0.1	0.1	1.1	0.3	0.2	0.1	0.6	0.4	0.1	0.2	0.1
166	0.1	10.6	0.3	0.2	0.2	0.1	0.1	1.1	0.3	0.2	0.1	0.6	0.4	0.1	0.2	0.1
167	0.1	12.1	0.3	0.2	0.2	0.1	0.1	1.2	0.3	0.2	0.1	0.6	0.4	0.1	0.2	0.1
168	0.1	14.5	0.3	0.2	0.2	0.1	0.1	1.3	0.3	0.2	0.1	0.7	0.4	0.1	0.2	0.1
169	0.1	16.0	0.4	0.2	0.2	0.1	0.1	1.3	0.3	0.2	0.1	0.7	0.4	0.1	0.2	0.1
170	0.1	19.0	0.4	0.2	0.2	0.1	0.1	1.5	0.3	0.2	0.1	0.7	0.5	0.1	0.2	0.1
171	0.1	20.4	0.4	0.2	0.2	0.1	0.1	1.5	0.3	0.2	0.1	0.8	0.6	0.1	0.2	0.1
172	0.1	20.8	0.4	0.2	0.2	0.1	0.1	1.6	0.4	0.2	0.1	0.9	0.6	0.1	0.2	0.1
173	0.1	21.6	0.4	0.2	0.2	0.1	0.1	2.3	0.4	0.2	0.1	0.9	0.6	0.1	0.2	0.1
174	0.1	21.8	0.5	0.2	0.2	0.1	0.1	2.4	0.4	0.2	0.1	1.0	0.7	0.1	0.2	0.1
175	0.1	29.7	0.6	0.2	0.3	0.1	0.1	2.4	0.4	0.2	0.1	1.0	0.7	0.1	0.2	0.1
176	0.1	30.1	0.6	0.2	0.3	0.1	0.1	2.8	0.4	0.2	0.1	1.1	0.8	0.1	0.2	0.1
177	0.1	35.4	0.6	0.2	0.3	0.1	0.1	3.1	0.4	0.2	0.1	1.2	0.8	0.1	0.2	0.1
178	0.1	37.8	0.6	0.2	0.3	0.1	0.1	3.2	0.5	0.2	0.1	1.2	0.9	0.1	0.2	0.1
179	0.1	43.2	0.6	0.2	0.3	0.2	0.1	3.3	0.5	0.2	0.1	1.3	0.9	0.1	0.2	0.1
180	0.1	43.9	0.6	0.2	0.3	0.2	0.1	3.4	0.5	0.2	0.1	1.3	1.0	0.1	0.2	0.1
181	0.1	46.6	0.6	0.2	0.3	0.2	0.1	3.7	0.5	0.2	0.1	1.3	1.0	0.1	0.2	0.1
182	0.1	48.3	0.6	0.2	0.3	0.2	0.1	3.7	0.6	0.2	0.1	1.4	1.0	0.1	0.2	0.1
183	0.1	48.5	0.7	0.2	0.4	0.2	0.1	3.7	0.6	0.2	0.1	1.4	1.1	0.1	0.2	0.1
184	0.1	49.9	0.8	0.2	0.4	0.2	0.1	4.0	0.6	0.2	0.1	1.4	1.1	0.1	0.2	0.1
185	0.1	51.9	0.8	0.2	0.4	0.2	0.1	4.1	0.7	0.2	0.1	1.5	1.2	0.1	0.2	0.1
186	0.1	54.7	0.9	0.2	0.4	0.2	0.1	4.6	0.7	0.2	0.2	1.5	1.4	0.1	0.2	0.1
187	0.1	56.5	0.9	0.2	0.4	0.2	0.1	4.7	0.7	0.2	0.2	1.5	1.4	0.1	0.2	0.1
188	0.1	58.0	0.9	0.2	0.4	0.2	0.1	4.7	0.8	0.2	0.2	1.7	1.5	0.1	0.2	0.1
189	0.1	62.7	0.9	0.2	0.5	0.2	0.1	5.6	0.8	0.2	0.2	1.7	1.5	0.1	0.2	0.1
190	0.1	66.1	1.0	0.2	0.5	0.2	0.1	5.6	0.8	0.2	0.2	1.8	1.5	0.1	0.2	0.1
191	0.1	68.4	1.0	0.2	0.5	0.2	0.1	5.8	0.9	0.2	0.2	1.8	1.5	0.1	0.2	0.1
192	0.1	68.5	1.0	0.2	0.5	0.2	0.1	6.5	0.9	0.2	0.2	1.9	1.6	0.1	0.2	0.1
193	0.1	68.8	1.0	0.2	0.5	0.2	0.2	6.5	0.9	0.2	0.2	2.1	1.7	0.1	0.2	0.1
194	0.1	70.3	1.0	0.2	0.6	0.2	0.2	6.7	0.9	0.3	0.2	2.2	1.8	0.1	0.2	0.1
195	0.1	73.7	1.0	0.2	0.6	0.2	0.2	7.0	1.0	0.3	0.2	2.2	1.8	0.2	0.2	0.1
196	0.1	75.1	1.0	0.2	0.6	0.2	0.2	7.1	1.0	0.3	0.2	2.3	1.9	0.2	0.2	0.1
197	0.1	78.9	1.1	0.2	0.6	0.2	0.2	7.1	1.0	0.3	0.2	2.3	2.0	0.2	0.2	0.1
198	0.1	103.8	1.1	0.2	0.6	0.2	0.2	7.4	1.1	0.3	0.2	2.3	2.2	0.2	0.2	0.1
199	0.1	104.7	1.1	0.2	0.7	0.2	0.2	8.6	1.1	0.3	0.2	2.5	2.3	0.2	0.2	0.1
200	0.1	109.1	1.1	0.2	0.7	0.2	0.2	8.8	1.2	0.3	0.2	2.5	2.6	0.2	0.2	0.1
201	0.1	110.6	1.2	0.2	0.7	0.2	0.2	10.8	1.3	0.3	0.2	2.8	2.8	0.2	0.2	0.1
202	0.1	113.7	1.2	0.2	0.8	0.2	0.2	11.2	1.5	0.3	0.2	3.1	2.9	0.2	0.2	0.1
203	0.1	120.2	1.2	0.2	0.8	0.2	0.2	12.2	1.5	0.3	0.2	3.1	3.0	0.2	0.2	0.1
204	0.1	120.9	1.2	0.2	0.8	0.2	0.2	12.5	1.5	0.3	0.2	3.1	3.3	0.2	0.2	0.1
205	0.1	138.9	1.3	0.2	0.8	0.2	0.2	12.6	1.5	0.3	0.2	3.2	3.4	0.2	0.2	0.1
206	0.1	158.5	1.4	0.2	0.9	0.2	0.2	12.7	1.6	0.3	0.2	3.7	4.4	0.2	0.3	0.1
207	0.1	175.7	1.4	0.2	0.9	0.2	0.2	13.4	1.7	0.4	0.2	4.0	4.4	0.2	0.3	0.1
208	0.1	178.4	1.4	0.2	0.9	0.2	0.2	15.6	1.8	0.4	0.2	4.1	4.8	0.2	0.3	0.1
209	0.1	229.8	1.4	0.2	0.9	0.2	0.2	16.7	1.8	0.4	0.2	4.4	5.5	0.2	0.3	0.1
210	0.1	231.6	1.4	0.2	0.9	0.2	0.2	17.6	1.9	0.4	0.2	4.4	5.9	0.2	0.3	0.1
211	0.1	240.9	1.5	0.2	1.0	0.2	0.2	19.2	1.9	0.4	0.2	4.5	5.9	0.2	0.3	0.1
212	0.1	275.0	1.5	0.2	1.0	0.2	0.2	19.7	2.1	0.4	0.2	4.6	6.0	0.2	0.3	0.1
213	0.1	324.3	1.5	0.2	1.1	0.2	0.2	20.0	2.1	0.4	0.2	4.9	6.5	0.2	0.3	0.1
214	0.1	325.2	1.5	0.2	1.1	0.2	0.2	21.4	2.2	0.4	0.2	5.4	7.4	0.2	0.3	0.1
215	0.1	333.4	1.5	0.2	1.1	0.2	0.2	22.3	2.2	0.4	0.3	5.7	8.2	0.2	0.3	0.1
216	0.1	365.9	1.6	0.2	1.1	0.3	0.2	22.7	2.3	0.4	0.3	5.7	8.3	0.2	0.3	0.1
217	0.1	391.4	1.6	0.2	1.1	0.3	0.2	23.0	2.3	0.4	0.3	5.8	8.7	0.2	0.3	0.1
218	0.2	392.5	1.8	0.3	1.1	0.3	0.2	23.2	2.3	0.4	0.3	5.8	9.1	0.2	0.3	0.1
219	0.2	423.2	1.8	0.3	1.1	0.3	0.2	23.2	2.3	0.4	0.3	6.2	9.3	0.2	0.3	0.1
220	0.2	470.2	1.8	0.3	1.1	0.3	0.2	24.1	2.6	0.4	0.3	6.7	9.5	0.2	0.3	0.1
221	0.2	511.2	1.8	0.3	1.1	0.3	0.2	24.8	2.9	0.5	0.3	7.6	9.8	0.2	0.3	0.1
222	0.2	587.6	1.8	0.3	1.2	0.3	0.3	24.9	3.4	0.5	0.3	8.0	9.9	0.3	0.3	0.1
223	0.2	660.7	1.9	0.3	1.2	0.3	0.3	25.2	3.6	0.5	0.3	8.7	10.5	0.3	0.4	0.1
224	0.2	678.3	2.0	0.3	1.3	0.3	0.3	25.2	3.8	0.5	0.3	8.8	10.9	0.3	0.4	0.1
225	0.2	707.9	2.0	0.3	1.3	0.3	0.3	30.3	3.8	0.5	0.3	9.0	10.9	0.3	0.4	0.1
226	0.2	737.2	2.2	0.3	1.3	0.3	0.3	31.3	3.9	0.5	0.3	9.2	11.2	0.3	0.4	0.1
227	0.2	757.0	2.2	0.3	1.3	0.3	0.3	36.3	3.9	0.5	0.3	9.7	11.6	0.3	0.4	0.1
228	0.2	790.0	2.3	0.3	1.3	0.3	0.3	37.8	3.9	0.5	0.3	10.0	11.8	0.3	0.4	0.1
229	0.2	798.5	2.5	0.3	1.4	0.4	0.3	40.1	4.3	0.5	0.3	10.2	12.5	0.3	0.4	0.1
230	0.2	799.1	2.6	0.3	1.4	0.4	0.3	46.8	4.4	0.5	0.3	10.8	12.6	0.3	0.4	0.2
231	0.2	805.3	3.1	0.3	1.4	0.5	0.3	47.0	4.5	0.6	0.3	11.4	13.4	0.3	0.5	0.2
232	0.2	814.1	3.3	0.3	1.4	0.5	0.3	47.2	4.9	0.6	0.3	11.9	13.9	0.3	0.5	0.2
233	0.2	828.0	3.9	0.3	1.4	0.5	0.3	48.3	5.0	0.6	0.3	12.2	14.7	0.3	0.5	0.2
234	0.2	897.3	4.2	0.3	1.4	0.5	0.3	48.5	5.6	0.6	0.4	12.4	14.7	0.3	0.5	0.2
235	0.2	973.7	4.3	0.4	1.6	0.5	0.3	48.8	5.6	0.7	0.4	13.4	14.8	0.3	0.5	0.2
236	0.2	980.8	4.4	0.4	1.6	0.5	0.3	52.7	5.7	0.7	0.4	14.8	15.2	0.4	0.5	0.2
237	0.2	992.5	4.5	0.4	1.7	0.5	0.3	52.8	6.7	0.7	0.4	15.0	15.6	0.4	0.6	0.2
238	0.2	1075.3	4.6	0.5	1.7	0.5	0.4	53.1	6.8	0.8	0.5	15.0	15.7	0.4	0.6	0.2
239	0.2	1093.4	4.8	0.5	1.7	0.5	0.4	53.7	6.9	0.9	0.5	15.4	16.0	0.4	0.6	0.2
240	0.2	1156.3	5.0	0.5	1.8	0.6	0.4	58.3	7.4	1.0	0.5	16.8	16.0	0.4	0.6	0.2
241	0.2	1157.7	5.2	0.5	2.1	0.6	0.4	67.4	8.1	1.0	0.5	16.9	16.7	0.5	0.6	0.2
242	0.2	1211.2	5.5	0.5	2.6	0.6	0.5	70.8	8.3	1.1	0.5	17.4	16.7	0.5	0.6	0.2
243	0.2	1247.8	5.6	0.5	2.6	0.6	0.5	80.9	8.4	1.1	0.5	17.9	17.4	0.5	0.6	0.2
244	0.2	1269.5	5.7	0.5	2.9	0.6	0.5	84.2	8.5	1.2	0.5	18.1	17.5	0.5	0.6	0.2
245	0.2	1425.2	5.7	0.5	3.0	0.6	0.5	92.9	9.0	1.3	0.5	18.5	17.9	0.5	0.7	0.2
246	0.2	1427.5	5.9	0.6	3.2	0.6	0.5	94.5	9.1	1.5	0.5	18.5	18.3	0.5	0.7	0.2
247	0.2	1449.5	6.0	0.6	3.4	0.7	0.5	97.5	9.4	1.7	0.6	20.1	18.7	0.5	0.7	0.2
248	0.3	1455.3	6.0	0.6	3.8	0.7	0.5	110.8	9.4	1.7	0.6	21.2	19.0	0.6	0.7	0.2
249	0.3	1476.1	6.1	0.6	4.1	0.8	0.5	113.8	9.5	1.8	0.6	25.3	20.2	0.6	0.7	0.2
250	0.3	1747.3	6.3	0.6	4.1	0.8	0.6	120.1	9.6	1.8	0.6	25.4	20.4	0.6	0.7	0.2
251	0.3		6.6	0.7	5.0	0.8	0.6	120.3	10.1	2.1	0.6	26.0	20.9	0.6	0.8	0.2
252	0.3		6.6	0.7	5.1	0.8	0.6	121.7	12.6	2.4	0.6	26.0	22.7	0.6	0.9	0.2
253	0.3		6.8	0.7	5.2	0.8	0.6	126.8	12.9	2.5	0.7	26.4	23.8	0.6	1.0	0.2
254	0.3		7.0	0.7	5.3	0.8	0.6	128.2	13.3	2.5	0.7	26.5	24.3	0.6	1.0	0.2
255	0.3		7.6	0.8	5.7	0.8	0.6	128.9	13.7	2.8	0.8	26.6	26.5	0.7	1.1	0.2
256	0.3		7.7	0.8	6.0	0.9	0.6	130.3	13.8	3.0	0.8	27.2	26.7	0.7	1.1	0.2
257	0.3		7.7	0.8	6.2	1.1	0.6	134.4	14.3	3.0	0.8	29.0	26.8	0.8	1.3	0.2
258	0.3		7.8	0.8	6.3	1.2	0.7	139.2	14.8	3.0	0.8	29.2	26.9	0.8	1.3	0.2
259	0.4		8.0	0.9	6.4	1.2	0.7	141.7	15.2	3.3	0.9	29.8	27.0	0.8	1.4	0.2
260	0.4		8.2	1.0	6.4	1.3	0.7	146.4	15.9	3.5	0.9	30.5	27.3	1.0	1.4	0.2
261	0.4		8.9	1.0	6.6	1.4	0.8	159.3	17.4	3.6	1.0	31.8	28.0	1.1	1.4	0.2
262	0.4		9.4	1.1	6.6	1.4	0.8	160.2	18.3	3.8	1.0	32.1	28.2	1.2	1.4	0.2
263	0.4		9.4	1.1	6.7	1.5	0.8	164.6	19.0	3.9	1.1	33.6	28.4	1.2	1.5	0.2
264	0.4		9.5	1.1	7.1	1.5	0.8	165.2	20.4	3.9	1.1	37.8	29.9	1.3	1.6	0.2
265	0.4		10.0	1.2	7.5	1.5	0.9	173.0	20.4	4.0	1.1	38.4	33.0	1.3	1.6	0.2
266	0.4		10.2	1.2	7.5	1.5	0.9	192.2	21.5	4.0	1.1	39.5	34.5	1.3	1.9	0.2
267	0.4		10.6	1.2	7.6	1.7	1.0	194.5	21.8	4.2	1.2	39.6	35.0	1.3	1.9	0.2
268	0.4		11.7	1.2	7.7	1.9	1.1	198.6	21.8	4.3	1.3	39.8	36.3	1.4	2.2	0.3
269	0.4		11.7	1.3	8.1	2.2	1.2	201.1	22.8	4.6	1.4	40.0	41.9	1.4	2.3	0.3
270	0.4		11.7	1.3	8.1	2.2	1.2	207.2	23.2	4.8	1.4	41.7	46.4	1.5	2.3	0.3
271	0.4		12.8	1.3	8.2	2.4	1.3	222.9	23.2	5.2	1.4	42.3	47.6	1.5	2.6	0.3
272	0.4		13.1	1.4	8.7	2.4	1.3	226.7	24.7	5.4	1.4	43.5	50.4	1.5	2.7	0.3
273	0.4		13.2	1.4	9.7	2.6	1.4	226.8	24.9	5.9	1.5	43.9	62.5	1.9	2.7	0.3
274	0.4		13.4	1.4	9.8	2.7	1.4	242.0	24.9	6.4	1.5	50.2	64.4	1.9	2.7	0.3
275	0.4		15.4	1.4	10.3	2.8	1.4	244.6	25.3	6.9	1.7	50.5	68.4	2.6	2.8	0.3
276	0.4		16.2	1.6	10.9	2.9	1.4	251.5	26.9	8.6	1.7	52.1	69.5	2.7	2.9	0.3
277	0.5		16.7	1.9	11.1	2.9	1.5	263.0	27.0	9.6	1.9	52.1	83.8	2.8	3.3	0.3
278	0.5		16.8	1.9	11.2	2.9	1.5	319.4	29.3	9.9	1.9	57.1	94.1	2.8	3.5	0.3
279	0.5		17.1	2.2	11.3	2.9	1.5	345.8	30.2	11.3	2.0	59.1	96.9	2.9	3.7	0.3
280	0.5		18.0	2.2	11.6	3.8	1.7	435.7	31.9	12.5	2.1	60.7	114.2	3.1	3.8	0.3
281	0.5		19.0	2.3	12.0	4.0	1.7	435.9	32.4	14.0	2.1	61.2	117.9	3.5	3.9	0.3
282	0.5		22.0	2.5	12.3	4.1	1.9	557.1	33.8	14.7	2.5	63.3	118.9	3.5	4.0	0.3
283	0.5		24.2	2.6	12.4	4.2	2.2	698.8	38.2	15.2	2.5	64.2	123.7	3.9	4.1	0.3
284	0.6		24.6	2.7	13.3	5.4	2.8	699.4	39.8	15.5	2.5	65.3	129.7	4.0	4.3	0.3
285	0.6		25.6	2.9	13.6	5.4	2.8	750.6	40.2	16.5	2.5	68.0	130.8	4.1	4.9	0.3
286	0.6		27.0	3.0	13.8	5.8	2.9	767.8	42.7	21.1	2.6	79.2	145.8	4.3	5.1	0.3
287	0.6		27.5	3.1	15.3	6.5	3.5	777.7	46.8	21.2	2.6	87.6	160.9	4.4	5.3	0.3
288	0.6		28.9	3.1	15.5	7.5	3.6	874.2	50.2	26.7	2.7	88.8	174.0	4.4	5.6	0.3
289	0.6		29.2	3.7	15.7	9.7	3.7	921.9	57.7	28.9	2.7	93.4	176.2	5.2	5.6	0.3
290	0.6		29.5	3.7	16.3	9.9	3.7	949.3	63.5	30.0	2.7	95.9	209.8	5.2	5.6	0.4
291	0.7		32.1	4.0	17.0	10.7	4.2	972.8	73.9	37.8	2.8	101.1	212.1	5.7	5.9	0.4
292	0.7		32.6	4.3	18.1	11.2	4.3	994.2	74.0	37.9	2.8	104.7	232.8	6.8	6.0	0.4
293	0.7		32.7	4.3	18.7	11.9	5.1	995.9	85.0	38.9	3.1	108.3	234.5	7.0	6.1	0.4
294	0.7		35.1	4.6	19.6	12.2	5.3	1046.5	91.6	39.0	3.5	115.1	238.4	7.4	6.4	0.4
295	0.7		35.2	5.2	19.7	12.2	5.4	1047.1	93.8	43.2	3.7	124.9	243.7	7.5	6.5	0.4
296	0.7		37.0	5.4	20.1	12.4	5.7	1051.0	94.2	44.9	3.8	131.7	254.6	7.7	6.7	0.4
297	0.8		37.0	5.4	20.8	12.8	5.9	1109.8	118.0	50.1	4.1	139.5	256.5	8.7	6.7	0.4
298	0.8		39.8	5.7	21.7	13.7	6.0	1387.2	130.7	50.5	4.2	199.4	268.8	9.3	6.9	0.4
299	0.8		39.9	6.2	22.2	13.7	6.5	1424.8	131.6	50.8	4.6	209.5	312.5	9.8	7.0	0.4
300	0.8		40.4	6.5	23.6	14.2	6.6	1568.6	146.6	53.5	4.7	216.8	317.2	10.1	7.1	0.4
301	0.8		42.2	6.7	23.9	14.2	6.7	1759.4	166.1	67.2	4.9	225.4	320.4	10.1	7.3	0.4
302	0.9		42.9	7.0	23.9	14.2	6.9		180.2	70.0	5.1	229.5	341.9	10.3	7.3	0.4
303	0.9		43.1	7.7	24.0	14.5	7.0		227.0	73.5	5.2	273.3	392.7	10.6	7.4	0.4
304	0.9		44.3	7.8	25.0	14.5	7.1		231.5	76.4	5.2	298.1	478.1	10.7	7.7	0.4
305	1.0		47.7	7.8	25.7	15.3	8.0		240.6	87.0	5.5	305.1	492.4	11.2	7.8	0.4
306	1.1		47.9	7.8	26.4	15.3	8.9		246.6	192.8	5.7	308.9	512.8	12.2	7.9	0.4
307	1.1		48.1	8.9	27.8	19.5	9.1		255.3	240.1	6.0	309.4	554.5	12.7	8.1	0.4
308	1.1		48.3	9.4	29.0	20.2	9.1		283.1	241.2	6.4	342.3	567.8	13.4	8.6	0.5
309	1.2		49.2	9.6	30.4	20.2	9.3		288.7	252.7	6.5	369.9	571.4	13.9	8.7	0.5
310	1.2		51.6	9.6	30.7	20.2	9.4		306.3	262.2	6.5	377.9	594.7	15.1	9.7	0.5
311	1.2		53.4	9.7	31.9	20.4	9.6		315.4	301.5	6.8	408.2	596.7	15.2	10.0	0.5
312	1.2		56.9	10.2	33.6	21.1	9.6		418.0	306.4	6.8	412.5	611.7	15.3	10.3	0.5
313	1.3		60.2	11.6	36.9	21.8	10.2		426.2	339.9	6.9	412.5	646.8	15.5	10.4	0.5
314	1.3		61.5	11.8	39.4	22.5	10.3		437.5	351.5	7.2	420.0	647.2	15.6	10.7	0.5
315	1.3		62.9	12.0	40.2	26.7	11.0		541.1	352.6	8.1	425.0	660.9	15.9	10.7	0.5
316	1.3		64.5	12.3	41.1	29.6	11.6		543.6	372.5	8.5	426.4	664.4	15.9	10.7	0.5
317	1.3		65.9	12.4	41.8	32.0	12.2		544.8	397.4	9.1	427.2	667.8	17.9	12.1	0.5
318	1.3		77.1	12.4	58.8	32.5	12.8		550.2	401.0	9.5	439.4	741.8	18.0	12.1	0.6
319	1.3		80.5	13.4	60.6	37.3	12.9		626.2	798.4	10.0	446.0	775.5	18.0	12.5	0.6
320	1.4		85.1	13.5	61.5	38.2	14.0		650.6	847.2	11.1	453.2	824.8	18.5	13.4	0.6
321	1.5		87.0	13.5	62.5	43.3	17.1		656.5	884.4	12.5	459.3	907.1	18.7	14.4	0.6
322	1.5		117.6	15.0	80.5	46.7	18.0		710.2	888.2	12.9	525.7	921.6	19.3	16.2	0.6
323	1.6		120.4	16.3	82.5	47.5	18.0		727.8	927.3	13.1	536.7	922.9	20.1	16.7	0.6
324	1.8		123.7	20.2	84.4	48.8	20.2		736.5	1049.3	13.3	542.9	987.7	20.9	17.5	0.6
325	1.9		123.9	20.2	94.1	49.6	20.9		774.0	1073.6	14.4	549.5	997.2	20.9	17.6	0.7
326	2.0		134.2	20.7	105.1	51.2	21.0		787.2	1083.1	14.6	559.7	1022.7	21.0	18.7	0.7
327	2.0		136.6	20.8	105.7	59.0	21.3		800.7	1098.2	16.1	561.4	1135.9	21.1	19.1	0.7
328	2.2		137.2	20.8	106.0	61.4	23.5		993.7	1306.0	17.7	584.8	1190.4	21.6	20.9	0.7
329	2.3		163.8	20.9	109.3	73.7	23.8		995.6	1346.5	20.2	603.0	1371.8	24.1	21.1	0.7
330	2.3		169.2	20.9	111.2	75.4	24.4		1019.0	1413.4	20.3	604.6	1400.2	25.2	21.6	0.7
331	2.4		169.4	21.0	120.0	76.2	26.9		1049.2	1543.5	20.4	609.5	1567.9	27.6	25.6	0.8
332	2.5		174.8	25.2	123.0	78.4	27.1		1060.3	1574.1	21.2	628.5	1610.1	29.7	26.9	0.8
333	2.5		179.2	27.1	125.4	78.9	28.6		1127.8	1591.4	21.7	650.1	1659.3	32.4	27.0	0.8
334	2.6		186.5	27.6	131.1	87.0	29.3		1227.2	1595.6	25.5	655.4	1719.6	33.3	32.1	0.8
335	2.7		189.0	33.9	131.6	98.5	30.6		1250.4	1662.9	25.7	659.1		33.3	32.2	0.8
336	3.2		200.4	34.4	133.6	108.3	33.6		1283.3	1671.1	26.1	673.1		34.8	34.1	0.8
337	3.4		214.9	36.5	145.9	126.9	37.6		1310.6	1674.5	36.2	718.2		36.4	40.9	0.8
338	3.7		217.7	37.3	151.8	127.7	40.1		1375.3	1678.9	38.5			39.2	48.7	0.9
339	3.9		235.8	38.4	161.2	127.9	50.1			1687.9	38.5			49.4	49.3	1.0
340	4.0		246.8	39.7	162.5	134.7	51.6			1707.3	40.5			50.7	51.4	1.1
341	4.0		252.3	40.0	170.1	138.9	52.5			1748.9	48.0			51.8	51.9	1.1
342	4.2		320.6	47.9	174.5	146.5	52.6			1750.7	48.6			51.9	51.9	1.1
343	4.2		368.5	48.9	177.3	152.7	52.9			1794.9	48.6			51.9	52.5	1.1
344	4.4		368.8	49.4	181.3	163.2	54.8				48.7			54.2	54.0	1.2
345	4.5		369.2	50.4	182.6	165.6	56.4				49.3			55.1	54.7	1.3
346	4.6		395.3	51.2	187.7	166.9	57.4				50.3			57.9	56.6	1.3
347	4.6		407.7	51.5	188.4	174.4	64.2				50.8			70.6	59.3	1.3
348	4.7		433.2	59.8	213.4	181.6	64.7				52.1			71.7	60.0	1.3
349	4.8		435.3	71.0	215.4	185.7	65.8				52.3			72.9	64.5	1.3
350	4.9		437.9	71.1	227.1	209.5	66.5				59.1			75.9	66.7	1.3
351	4.9		468.8	72.0	298.2	243.5	67.0				65.6			81.1	70.0	1.4
352	5.0		596.5	76.8	306.1	277.1	72.4				70.4			99.3	71.6	1.4
353	5.0		625.3	79.4	309.5	379.2	73.3				71.9			141.9	72.1	1.4
354	5.0		678.1	86.9	411.8	389.6	78.7				72.8			169.4	72.3	1.5
355	5.2		685.9	159.9	441.1	938.4	118.3				74.1			173.2	73.1	1.5
356	5.2		696.7	171.6	457.3	1030.4	122.6				76.8			195.8	95.5	1.6
357	5.3		724.1	175.4	487.1		129.7				80.2			202.1	97.7	1.7
358	5.4		736.9	185.2	651.1		131.9				81.1			207.4	105.3	1.8
359	5.5		741.4	185.7	665.5		151.0				81.4			226.0	158.1	2.3
360	5.5		755.0	186.1	702.3		157.1				96.8			254.3	159.5	2.3
361	6.0		783.8	214.6	704.6		170.7				96.9			283.5	163.8	2.4
362	6.1		966.2	224.7	762.3		177.5				115.0			365.7	221.3	2.7
363	6.1		1147.4	226.5	789.7		180.3				116.1			557.8	291.2	2.7
364	6.2		1322.0	229.4	799.2		182.7				116.9			643.1	331.1	3.1
365	6.3		1334.9	234.4	803.7		186.5				117.7			699.3	347.9	3.2
366	7.1		1480.1	291.5	819.7		188.0				119.2			747.4	355.7	3.4
367	8.1		1528.1	292.4	835.6		192.5				119.8			771.7	484.7	3.6
368	8.3		1589.0	300.9	961.1		201.6				122.0			795.2	551.8	3.7
369	9.1		1729.7	310.4	967.4		206.5				123.4			797.9	568.8	3.9
370	10.2			320.1	989.8		214.3				123.9			940.7	581.6	4.2
371	10.9			426.2	1060.5		230.4				135.4			946.8	582.2	4.7
372	15.8			505.1	1136.5		259.3				147.8			1147.2	616.9	4.9
373	17.2			592.1	1204.4		266.8				149.6			1199.2	680.2	5.0
374	17.8			618.2	1430.7		281.4				155.0			1263.2	706.4	5.1
375	18.0			620.5	1512.0		300.8				157.3			1416.6	714.2	5.2
376	19.5			627.9	1530.9		346.1				173.2			1474.2	760.4	5.3
377	19.7			629.2	1547.6		397.5				189.0			1640.5	793.3	5.7
378	19.9			643.7	1566.4		399.6				217.8				913.8	5.8
379	20.3			658.7	1576.6		414.5				267.2				922.1	6.0
380	20.6			791.7			486.2				282.3				956.3	6.1
381	21.3			810.6			503.4				283.0				1012.7	6.2
382	22.8			845.6			509.9				285.8				1070.6	6.3
383	24.1			855.5			580.9				301.2					6.4
384	25.5			875.8			614.0				324.2					6.6
385	26.7			1192.9			619.6				691.9					6.7
386	26.7			1223.7			733.7				762.1					6.8
387	28.5			1290.0			845.3				1577.4					6.8
388	28.5			1298.1			947.8				1582.8					6.9
389	31.7			1510.2			962.3				1590.1					7.0
390	34.9						1097.6				1623.0					7.0
391	37.8						1101.6				1679.2					7.1
392	38.7						1110.3				1786.3					8.6
393	40.0						1373.8									8.9
394	42.0						1509.2									9.1
395	42.0						1636.1									9.1
396	42.4						1705.4									10.7
397	43.3															12.2
398	45.1															13.5
399	45.6															15.8
400	48.3															18.0
401	49.5															20.2
402	50.6															20.2
403	61.9															20.3
404	85.5															20.8
405	95.0															25.5
406	113.3															26.1
407	128.8															26.7
408	172.8															26.7
409	178.3															28.5
410	184.3															28.5
411	187.6															31.7
412	193.0															33.3
413	195.7															34.9
414	219.4															37.8
415	225.7															42.0
416	238.2															47.9
417	246.2															48.0
418	271.0															48.3
419	285.5															48.6
420	336.6															48.7
421	342.5															49.3
422	351.2															49.4
423	356.9															51.2
424	360.7															66.5
425	372.8															70.4
426																71.0
427																95.0
428																155.0
429																157.3
430																172.8
431																187.6
432																193.0
433																195.7
434																201.6
435																238.2
436																246.2


==> plotdata-mcsta/quantile-qvbs-hard.csv <==
n	mcsta.vishifted	mcsta.lp-lpsolve-monoshifted	mcsta.lp-copt-monoshifted	mcsta.lp-highs-toposhifted	mcsta.lp-gurobi-monoshifted	mcsta.lp-glop-toposhifted	mcsta.lp-gurobi-toposhifted	mcsta.lp-glop-monoshifted	mcsta.lp-highs-monoshifted	mcsta.lp-lpsolve-toposhifted	mcsta.lp-copt-toposhifted	mcsta.lp-mosek-monoshifted	mcsta.lp-cplex-monoshifted	mcsta.lp-cplex-toposhifted	mcsta.lp-mosek-toposhifted	mcsta.bestshifted
1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
3	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
4	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
5	0.1	0.3	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1
6	0.2	0.3	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.2	0.1	0.1	0.2	0.1
7	0.2	0.6	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.2	0.1	0.1	0.2	0.1
8	0.2	3.7	0.1	0.2	0.1	0.1	0.1	0.2	0.2	0.2	0.1	0.2	0.1	0.1	0.2	0.1
9	0.2	5.9	0.1	0.2	0.1	0.1	0.1	0.2	0.2	0.2	0.1	0.2	0.1	0.1	0.2	0.1
10	0.2	10.6	0.1	0.2	0.2	0.1	0.1	1.1	0.2	0.2	0.1	0.3	0.1	0.1	0.2	0.1
11	0.2	46.6	0.1	0.2	0.2	0.1	0.1	1.3	0.3	0.2	0.1	0.3	0.3	0.1	0.2	0.1
12	0.2	51.9	0.3	0.2	0.3	0.2	0.1	3.2	0.3	0.2	0.1	0.4	0.4	0.1	0.2	0.1
13	0.3	56.5	0.4	0.2	0.3	0.2	0.1	3.4	0.3	0.2	0.2	0.6	0.4	0.1	0.2	0.1
14	0.3	62.7	0.5	0.2	0.3	0.2	0.1	3.7	0.3	0.2	0.2	1.2	0.6	0.1	0.2	0.1
15	0.4	68.4	0.6	0.2	0.6	0.2	0.2	3.7	0.4	0.2	0.2	1.3	0.7	0.1	0.2	0.1
16	0.4	231.6	0.6	0.2	0.6	0.2	0.2	4.1	0.6	0.2	0.2	1.5	1.5	0.2	0.2	0.2
17	0.5	240.9	0.6	0.2	0.6	0.2	0.2	4.6	0.7	0.2	0.2	2.2	1.6	0.2	0.2	0.2
18	0.5	275.0	0.8	0.2	0.7	0.2	0.2	4.7	0.7	0.2	0.2	2.5	1.7	0.2	0.2	0.2
19	0.5	423.2	0.9	0.2	0.7	0.2	0.2	5.8	0.9	0.2	0.2	2.5	1.8	0.2	0.2	0.2
20	0.5	511.2	0.9	0.2	0.8	0.2	0.2	10.8	1.0	0.3	0.2	3.1	2.3	0.2	0.2	0.2
21	0.6	587.6	1.0	0.2	0.8	0.2	0.2	12.5	1.0	0.3	0.2	3.2	2.8	0.2	0.2	0.2
22	0.6	660.7	1.1	0.2	0.9	0.2	0.2	17.6	1.1	0.3	0.2	4.0	4.4	0.2	0.2	0.2
23	0.6	707.9	1.1	0.2	0.9	0.2	0.2	24.8	1.2	0.3	0.2	4.4	5.5	0.2	0.3	0.2
24	0.7	757.0	1.1	0.2	0.9	0.3	0.2	31.3	1.8	0.3	0.2	4.9	5.9	0.2	0.3	0.2
25	0.7	790.0	1.2	0.2	1.0	0.3	0.2	46.8	2.1	0.3	0.2	5.7	5.9	0.2	0.3	0.2
26	0.7	1157.7	1.2	0.3	1.1	0.3	0.2	48.5	2.1	0.3	0.3	5.8	6.0	0.2	0.3	0.2
27	0.7	1247.8	1.4	0.3	1.2	0.3	0.2	48.8	2.3	0.4	0.3	7.6	6.5	0.3	0.3	0.2
28	0.8		1.4	0.3	1.3	0.3	0.3	58.3	3.4	0.4	0.3	8.0	7.4	0.3	0.3	0.2
29	0.8		1.5	0.3	1.3	0.3	0.3	80.9	3.6	0.5	0.3	8.8	8.2	0.3	0.3	0.2
30	0.8		1.5	0.3	1.3	0.3	0.3	110.8	3.8	0.5	0.3	9.0	8.3	0.3	0.3	0.2
31	0.8		1.6	0.3	1.3	0.3	0.3	113.8	3.8	0.7	0.3	9.7	8.7	0.3	0.3	0.3
32	0.8		2.6	0.3	1.4	0.5	0.3	120.1	3.9	0.8	0.3	10.0	9.5	0.3	0.3	0.3
33	0.9		5.2	0.3	1.4	0.5	0.3	120.3	3.9	0.9	0.3	12.2	9.9	0.3	0.3	0.3
34	0.9		7.0	0.3	1.4	0.6	0.3	121.7	4.4	1.1	0.3	13.4	11.6	0.3	0.4	0.3
35	1.0		7.6	0.3	2.6	0.6	0.3	128.9	4.5	1.7	0.3	15.0	12.5	0.3	0.4	0.3
36	1.1		7.7	0.3	2.6	0.6	0.3	159.3	4.9	1.7	0.3	15.4	16.0	0.3	0.4	0.3
37	1.1		7.8	0.3	3.8	0.6	0.3	173.0	5.6	1.8	0.3	16.8	23.8	0.4	0.4	0.3
38	1.2		8.2	0.5	4.1	0.6	0.3	192.2	6.8	2.1	0.4	16.9	33.0	0.4	0.5	0.3
39	1.2		8.9	0.6	5.0	0.6	0.4	222.9	7.4	2.4	0.5	20.1	41.9	0.5	0.5	0.3
40	1.2		9.5	0.6	5.1	0.7	0.5	226.7	8.4	2.5	0.5	31.8	46.4	0.5	0.6	0.3
41	1.2		10.0	0.7	5.2	0.7	0.5	226.8	8.5	3.0	0.5	38.4	47.6	0.6	0.6	0.3
42	1.3		15.4	0.7	5.3	0.8	0.6	242.0	9.4	3.0	0.6	39.8	64.4	0.6	0.7	0.3
43	1.3		16.2	0.8	6.0	0.8	0.6	244.6	10.1	3.0	0.6	41.7	69.5	0.6	0.8	0.4
44	1.3		16.7	0.8	7.5	0.8	0.6	251.5	14.8	3.5	0.6	42.3	94.1	0.7	0.9	0.5
45	1.4		17.1	0.8	7.5	0.8	0.6	319.4	15.9	3.8	0.7	43.5	114.2	0.8	1.1	0.5
46	2.0		18.0	0.8	8.7	1.1	0.8	435.9	17.4	3.9	0.8	43.9	117.9	1.0	1.3	0.5
47	2.3		22.0	0.9	9.7	1.3	0.9	557.1	18.3	4.0	0.8	50.2	118.9	1.1	1.3	0.5
48	2.3		24.2	1.0	9.8	1.4	0.9	698.8	19.0	4.3	0.8	50.5	123.7	1.2	1.4	0.5
49	2.4		24.6	1.1	11.1	1.4	1.0	699.4	21.5	4.8	0.9	79.2	129.7	1.3	1.4	0.6
50	2.6		29.5	1.1	11.2	1.5	1.1	750.6	21.8	8.6	1.0	87.6	145.8	1.3	1.4	0.6
51	2.7		32.1	1.3	11.3	1.5	1.2	767.8	21.8	9.6	1.1	95.9	160.9	1.3	1.5	0.6
52	3.2		32.6	1.3	11.6	1.5	1.3	777.7	24.7	9.9	1.1	101.1	212.1	1.3	1.6	0.7
53	3.4		37.0	1.4	12.3	2.2	1.3	874.2	24.9	11.3	1.1	104.7	232.8	1.4	1.6	0.7
54	3.9		39.9	1.4	12.4	2.2	1.4	972.8	25.3	14.7	1.1	108.3	234.5	1.5	1.9	0.7
55	4.0		40.4	1.4	13.8	2.4	1.4	994.2	38.2	15.2	1.3	115.1	238.4	1.5	2.2	0.7
56	4.0		42.2	1.6	18.7	2.4	1.4	995.9	40.2	15.5	1.4	124.9	243.7	1.5	2.3	0.8
57	4.2		47.9	1.9	20.1	2.7	1.5	1046.5	85.0	16.5	1.4	131.7	256.5	1.9	2.7	0.8
58	4.2		53.4	2.2	21.7	2.8	1.5	1051.0	91.6	21.2	1.5	199.4	312.5	2.6	2.7	0.8
59	4.4		60.2	2.5	23.6	2.9	1.5	1109.8	93.8	37.8	1.5	216.8	320.4	2.7	2.8	0.8
60	4.5		61.5	2.7	23.9	2.9	1.7	1387.2	94.2	37.9	2.7	225.4	341.9	2.8	3.3	0.8
61	4.6		64.5	2.9	24.0	7.5	1.7	1424.8	130.7	43.2	2.8	229.5	478.1	2.9	3.9	0.8
62	4.6		85.1	3.0	26.4	11.9	2.2	1568.6	131.6	44.9	3.5	273.3	492.4	3.1	5.1	0.8
63	4.7		134.2	3.1	27.8	12.2	2.8		146.6	50.1	6.8	305.1	567.8	3.5	5.9	0.9
64	4.8		136.6	3.1	29.0	13.7	2.9		166.1	50.8	6.8	308.9	571.4	4.4	6.9	1.0
65	4.9		137.2	3.7	30.4	14.5	3.6		180.2	67.2	6.9	369.9	594.7	4.4	7.0	1.1
66	4.9		163.8	6.7	30.7	15.3	5.4		240.6	70.0	7.2	377.9	646.8	7.0	7.1	1.1
67	5.0		169.2	7.0	31.9	15.3	6.6		418.0	87.0	9.1	412.5	660.9	7.4	7.3	1.1
68	5.0		169.4	8.9	36.9	20.4	6.9		437.5	192.8	9.5	427.2	667.8	7.5	7.4	1.1
69	5.0		174.8	9.4	40.2	22.5	7.0		541.1	240.1	10.0	439.4	741.8	7.7	8.6	1.2
70	5.2		179.2	9.7	60.6	29.6	7.1		543.6	241.2	11.1	453.2	824.8	8.7	9.7	1.3
71	5.2		186.5	10.2	80.5	32.0	9.1		736.5	252.7	17.7	525.7	907.1	9.3	10.0	1.3
72	5.3		189.0	11.6	82.5	32.5	9.3		800.7	262.2	20.2	561.4	921.6	10.1	10.7	1.3
73	5.4		200.4	11.8	84.4	37.3	9.4		993.7	397.4	20.3	584.8	1190.4	12.2	13.4	1.3
74	5.5		214.9	12.0	105.1	38.2	9.6		995.6	401.0	21.2	603.0	1400.2	13.4	16.2	1.5
75	5.5		217.7	15.0	105.7	43.3	9.6		1019.0	798.4	25.5	609.5	1567.9	15.6	16.7	2.3
76	6.0		246.8	16.3	111.2	46.7	11.6		1049.2	884.4	36.2	628.5	1610.1	19.3	20.9	2.3
77	6.2		252.3	20.2	120.0	49.6	12.2		1060.3	1595.6	38.5		1659.3	21.1	21.1	2.4
78	6.3		320.6	25.2	123.0	51.2	21.3		1127.8	1687.9	38.5		1719.6	29.7	25.6	2.7
79	7.1		368.5	38.4	131.1	73.7	33.6		1375.3		48.0			32.4	27.0	2.7
80	10.9		368.8	39.7	133.6	75.4	37.6				48.6			33.3	40.9	3.1
81	17.2		369.2	47.9	145.9	76.2	40.1				48.7			34.8	48.7	3.2
82	17.8		395.3	48.9	177.3	78.4	50.1				49.3			36.4	49.3	3.4
83	19.5		468.8	49.4	213.4	78.9	51.6				50.3			49.4	51.4	3.9
84	19.9		596.5	50.4	298.2	87.0	52.5				50.8			50.7	51.9	4.2
85	20.3		696.7	51.2	306.1	98.5	52.6				52.1			51.8	51.9	4.7
86	20.6		724.1	51.5	309.5	108.3	52.9				52.3			51.9	52.5	4.9
87	21.3		736.9	71.0	411.8	152.7	54.8				59.1			51.9	54.7	5.0
88	22.8		741.4	71.1	704.6	163.2	56.4				70.4			54.2	56.6	5.3
89	24.1		755.0	72.0	762.3	165.6	57.4				71.9			57.9	66.7	5.8
90	26.7		783.8	76.8	789.7	174.4	66.5				72.8			70.6	72.1	6.0
91	26.7		966.2	79.4	803.7	185.7	72.4				74.1			71.7	72.3	6.2
92	28.5		1322.0	86.9	835.6	243.5	73.3				96.9			72.9	73.1	6.3
93	31.7		1334.9	159.9	989.8	277.1	78.7				122.0			75.9	95.5	6.6
94	34.9		1589.0	175.4	1060.5	379.2	129.7				123.4			81.1	97.7	6.7
95	37.8		1729.7	185.2	1136.5	389.6	170.7				123.9			169.4	105.3	6.8
96	38.7			185.7	1204.4		182.7				155.0			173.2	159.5	6.8
97	40.0			186.1	1430.7		192.5				157.3			202.1	163.8	6.9
98	42.0			310.4	1512.0		201.6				173.2			207.4	291.2	7.0
99	42.0			320.1	1530.9		259.3				189.0			226.0	484.7	7.0
100	42.4			426.2	1547.6		281.4				217.8			795.2	551.8	7.1
101	43.3			505.1	1566.4		414.5				267.2			797.9	568.8	8.6
102	45.1			629.2	1576.6		503.4				324.2			1416.6	581.6	8.9
103	45.6			855.5			509.9				691.9			1474.2	582.2	9.1
104	48.3			875.8			619.6				1577.4			1640.5		9.1
105	49.5			1223.7			733.7				1582.8					10.7
106	50.6						962.3				1590.1					12.2
107	113.3						1373.8				1623.0					20.2
108	128.8						1509.2				1679.2					20.2
109	172.8						1636.1				1786.3					20.3
110	178.3						1705.4									26.7
111	184.3															26.7
112	187.6															28.5
113	193.0															31.7
114	195.7															33.3
115	219.4															34.9
116	225.7															37.8
117	238.2															42.0
118	246.2															47.9
119	271.0															48.0
120	285.5															48.3
121	336.6															48.6
122	342.5															48.7
123	351.2															49.3
124	356.9															49.4
125	360.7															51.2
126	372.8															66.5
127																70.4
128																71.0
129																155.0
130																157.3
131																172.8
132																187.6
133																193.0
134																195.7
135																201.6
136																238.2
137																246.2


==> plotdata-mcsta/scatter-premise.csv <==
benchmark	Type	Orig	Prop	mcsta.vi	mcsta.lp-lpsolve-mono	mcsta.lp-copt-mono	mcsta.lp-highs-topo	mcsta.lp-gurobi-mono	mcsta.lp-glop-topo	mcsta.lp-gurobi-topo	mcsta.lp-glop-mono	mcsta.lp-highs-mono	mcsta.lp-lpsolve-topo	mcsta.lp-copt-topo	mcsta.lp-mosek-mono	mcsta.lp-cplex-mono	mcsta.lp-cplex-topo	mcsta.lp-mosek-topo	best


==> plotdata-mcsta/scatter-qvbs-full.csv <==
benchmark	Type	Orig	Prop	mcsta.vi	mcsta.lp-lpsolve-mono	mcsta.lp-copt-mono	mcsta.lp-highs-topo	mcsta.lp-gurobi-mono	mcsta.lp-glop-topo	mcsta.lp-gurobi-topo	mcsta.lp-glop-mono	mcsta.lp-highs-mono	mcsta.lp-lpsolve-topo	mcsta.lp-copt-topo	mcsta.lp-mosek-mono	mcsta.lp-cplex-mono	mcsta.lp-cplex-topo	mcsta.lp-mosek-topo	best
wlan.6-0.time_min	mdp	prism	E	219.4	768	252.3	71.0	105.7	98.5	78.7	768	131.6	401.0	74.1	768	512	72.9	72.1	71.0
firewire_abst.3.rounds	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
csma.4-2.time_max	mdp	prism	E	1.1	768	9.4	1	41.8	1.2	1	768	57.7	3.3	1	37.8	254.6	1	1	1
dpm.4-8-100.TminQueuesFull	ma	modest	E	1	768	512	768	512	768	768	768	768	768	512	512	768	768	512	1
readers-writers.5.pr_many_requests	ma	greatspn	P	1536	20000	1	1	1	1	1	1	1	20000	1	1	1	1	1	1
consensus.6-2.disagree	mdp	prism	P	34.9	768	369.2	512	768	379.2	512	768	768	768	768	768	768	768	768	34.9
flexible-manufacturing.21-1.M3Fail_E	ma	greatspn	E	6.2	768	768	768	768	768	768	768	768	768	768	768	768	768	768	6.2
brp-pta.16-2-1-64.Emax	pta	modest	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
jobs.10-3.completiontime	ma	prism-ma	E	1	512	1	1	1	1	1	1	1	1	1	1	1	1	1	1
consensus.4-4.steps_max	mdp	prism	E	1.2	275.0	1.5	2.5	12.4	1.3	1.1	12.5	7.4	15.5	1.1	9.0	5.5	4.4	5.9	1.1
csma.3-2.all_before_min	mdp	prism	P	1	16.0	1	1	1	1	1	2.3	1	1	1	1	1	1	1	1
csma.3-4.all_before_max	mdp	prism	P	1.3	768	77.1	1	6.3	1	1	768	6.9	1	1	93.4	17.9	1	1	1
brp-pta.16-2-1-64.P_1	pta	modest	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan.1-0.time_max	mdp	prism	E	1	4.4	1	1	1	1	1	1	1	1	1	1	1	1	1	1
readers-writers.20.exp_time_many_requests	ma	greatspn	E	2.3	768	512	768	309.5	768	259.3	768	768	768	512	439.4	512	512	484.7	2.3
firewire.false-36-200.time_max	mdp	prism	E	1	768	6.3	7.8	16.3	11.2	23.5	40.1	9.1	512	2.6	33.6	28.2	18.5	10.3	1
csma.3-2.time_min	mdp	prism	E	1	103.8	1	1	1	1	1	12.6	1	1	1	1	1	1	1	1
firewire_abst.36.rounds	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
ftwc.4-5.TimeMin	ma	modest	E	1536	20000	1	1	1	1	1	20000	1	20000	1	1	1	1	1	1
dpm.4-8-100.PmaxQueue1Full	ma	modest	P	1	768	368.8	768	512	768	512	768	768	768	768	768	768	768	768	1
firewire_abst.36.time_min	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
ij.20.stable	mdp	prism	P	45.1	768	768	175.4	1024	20000	57.4	768	768	768	324.2	768	768	33.3	20000	33.3
firewire.true-36-400.time_min	mdp	prism	E	184.3	768	1024	71.1	1024	78.4	66.5	1024	1024	768	71.9	1024	1024	75.9	72.3	66.5
elevators.b-11-9.goal	mdp	ppddl	P	4.0	768	18.0	3.1	21.7	7.5	3.6	58.3	18.3	87.0	7.2	16.9	8.7	4.4	3.9	3.1
dpm.4-4-5.TminQueuesFull	ma	modest	E	1	324.3	4.3	12.3	17.0	166.9	18.0	165.2	12.6	768	5.1	6.2	20.9	33.3	6.1	1
stream.500.exp_buffertime	ma	prism-ma	E	1	768	20000	1	1.3	1	1	768	2.1	1	1	768	478.1	1	1	1
echoring.2.MaxOffline1	mdp	modest	P	1	1.9	1536	1	1	1	1	1536	1536	1	1	1536	1536	1	1	1
firewire.false-3-600.time_sending	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
echoring.2.MinOffline1	mdp	modest	P	1	1.5	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.1000-6-true.correct_min	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
erlang.5000-10-5.TminReach	ma	modest	E	1	6.6	1.8	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.4-4-5.PmaxQueue1Full	ma	modest	P	1	43.9	1.5	20.2	8.1	59.0	12.9	52.8	20.4	39.0	6.5	10.8	26.5	25.2	12.1	1
csma.3-6.time_min	mdp	prism	E	351.2	1024	1024	51.2	1024	389.6	56.4	1024	1024	768	52.3	1024	1024	57.9	54.7	51.2
wlan.5-0.collisions	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
csma.2-2.some_before	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf_dl.1000-1-false-40.deadline_min	mdp	prism	P	1	512	4.2	1	1	1	1	19.7	20000	1	1	29.8	19.0	1	1	1
consensus.4-2.steps_min	mdp	prism	E	1	768	1	1	1	1	1	1.1	1.1	240.1	1	3.1	1.6	3.1	1.9	1
dpm.6-8-5.PmaxQueuesFull	ma	modest	P	193.0	768	1024	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	1024	193.0
wlan_dl.0-80.deadline	mdp	prism	P	1	54.7	1	1	1	1	1	13.4	1	1	1	1	1	1	1	1
jobs.10-3.avgtime	ma	prism-ma	E	1	20.4	1	1	1	1	1	1	1	1	1	1	1	1	1	1
csma.3-6.all_before_max	mdp	prism	P	285.5	768	1024	49.4	1024	51.2	52.6	1024	1024	50.8	50.3	1024	1024	51.8	51.4	49.4
breakdown-queues.64.Min	ma	modest	P	1	20000	20000	1	18.1	1	1	70.8	20000	1	1	20000	34.5	1	1	1
dpm.4-6-100.PminQueue1Full	ma	modest	P	1	512	27.5	300.9	61.5	768	65.8	768	288.7	512	81.4	39.6	512	512	32.1	1
firewire_abst-pta.30-5000.eventually	pta	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire_dl.3-200.deadline	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire.true-3-800.time_sending	mdp	prism	E	45.6	768	61.5	2.9	145.9	2.7	2.8	512	418.0	3.0	2.8	453.2	512	2.8	2.7	2.7
pnueli-zuck.3.live	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan.5-0.cost_min	mdp	prism	E	24.1	768	40.4	9.4	23.6	13.7	9.3	768	19.0	67.2	9.1	377.9	512	9.3	10.0	9.1
firewire.true-3-600.time_max	mdp	prism	E	20.6	768	24.6	1.4	80.5	1.4	1.5	319.4	17.4	1.7	1.3	115.1	512	1.5	1.4	1.3
dpm.4-4-25.PminQueuesFull	ma	modest	P	1	68.5	1.8	13.5	10.9	127.7	10.2	128.2	13.3	50.5	8.1	4.1	18.7	20.1	3.5	1
zeroconf_dl.1000-1-true-10.deadline_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan-large.2.E_1	pta	modest	E	19.5	768	768	76.8	512	174.4	512	1024	512	768	25.5	768	768	29.7	10.7	10.7
firewire.false-3-400.time_sending	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf_dl.1000-1-true-20.deadline_min	mdp	prism	P	1	1	1	1	1	1	1	1	20000	1	1	1	1	1	1	1
firewire_abst-pta.360-5000.eventually	pta	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan.0-0.collisions	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
readers-writers.35.pr_many_requests	ma	greatspn	P	5.0	768	768	768	768	768	768	768	768	768	768	768	768	768	768	5.0
erlang.5000-100-5.PminReach	ma	modest	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan.2-0.cost_max	mdp	prism	E	1	48.5	1	1	1	1	1	7.1	1	1	1	1.4	1.1	1	1	1
consensus.4-4.disagree	mdp	prism	P	1.2	240.9	2.6	3.1	9.7	2.2	5.4	17.6	15.9	14.7	17.7	15.4	5.9	2.6	16.7	1.2
firewire.false-3-200.time_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.1000-4-true.correct_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.4-6-100.PmaxQueuesFull	ma	modest	P	1	512	48.3	512	182.6	768	188.0	768	512	512	283.0	512	768	768	512	1
zeroconf_dl.1000-1-true-20.deadline_max	mdp	prism	P	1	1.8	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf_dl.1000-1-true-10.deadline_min	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire.false-3-200.time_sending	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire.true-3-600.time_min	mdp	prism	E	2.0	768	22.0	1	3.8	1	1	512	4.9	1.1	1	95.9	145.8	1	1	1
wlan.5-0.cost_max	mdp	prism	E	40.0	768	32.6	7.0	26.4	12.2	9.6	768	21.8	44.9	6.8	512	768	7.5	7.1	6.8
zeroconf.1000-4-true.correct_min	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire.false-3-200.time_min	mdp	prism	E	1	1.5	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.6-8-5.PminQueue1Full	ma	modest	P	18.0	768	768	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	1024	18.0
wlan.2-0.cost_min	mdp	prism	E	1	78.9	1	1	1	1	1	8.8	1	1	1	1.2	1.2	1	1	1
wlan_dl.4-80.deadline	mdp	prism	P	1.5	104.7	1.8	2.6	1.4	2.9	2.8	23.2	1.5	2.5	2.7	1.9	2.9	2.8	2.9	1.4
zeroconf_dl.1000-1-false-40.deadline_max	mdp	prism	P	1	768	2.3	1	1.1	1	1	8.6	1.5	1	1	5.7	15.2	1	1	1
consensus.4-2.steps_max	mdp	prism	E	1	62.7	1	1	1	1	1	3.7	1.2	4.3	1	3.2	1.8	1	2.3	1
dpm.4-4-25.TminQueuesFull	ma	modest	E	1	333.4	4.6	12.4	15.5	181.6	18.0	164.6	14.3	768	4.9	6.7	24.3	24.1	5.6	1
dpm.4-4-25.PmaxQueue1Full	ma	modest	P	1	43.2	1.4	20.8	6.6	61.4	11.0	53.7	20.4	38.9	6.5	10.2	26.8	21.6	12.1	1
wlan.4-0.collisions	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
flexible-manufacturing.9-1.M3Fail_E	ma	greatspn	E	1	512	39.9	310.4	31.9	20000	37.6	435.9	240.6	512	38.5	38.4	69.5	70.6	66.7	1
breakdown-queues.64.Max	ma	modest	P	1	58.0	1	1	2.1	1	1	22.3	5.7	1	1	4.6	13.4	1	1	1
csma.3-6.all_before_min	mdp	prism	P	271.0	768	1024	51.5	1024	49.6	50.1	1024	1024	50.1	50.8	1024	1024	50.7	49.3	49.3
readers-writers.35.pr_network	ma	greatspn	P	5.3	768	768	768	768	768	768	768	768	768	768	768	768	768	768	5.3
readers-writers.40.pr_network	ma	greatspn	P	7.1	768	768	768	768	768	768	768	768	768	768	1024	1024	1024	1024	7.1
pnueli-zuck.5.live	mdp	prism	P	1	768	6.1	5.4	25.7	2.9	3.5	263.0	30.2	339.9	40.5	52.1	10.5	3.5	20000	1
firewire.true-36-400.time_max	mdp	prism	E	768	768	1024	159.9	1024	163.2	170.7	1024	1024	768	155.0	1024	1024	169.4	163.8	155.0
tireworld.25.goal	mdp	ppddl	P	1	768	1.2	1	4.1	1	1	5.6	1.5	1.3	6.0	2.1	1.4	1	2.7	1
dpm.4-8-100.PminQueuesFull	ma	modest	P	1	768	512	768	512	768	512	768	768	768	768	512	768	768	512	1
csma.2-6.some_before	mdp	prism	P	1	1.4	1	1	1	1	1	1	1	1	1	1	1	1	1	1
csma.3-6.time_max	mdp	prism	E	356.9	1024	1024	47.9	1024	76.2	51.6	1024	1024	512	49.3	1024	1024	54.2	48.7	47.9
zeroconf.1000-6-true.correct_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1536	1	1	1536	1
eajs.6-300-13.ExpUtil	mdp	prism	E	6.1	768	512	4.0	33.6	3.8	3.7	768	74.0	3.6	3.8	1024	1024	4.0	3.8	3.6
resource-gathering.1000000-0-0.expsteps	mdp	prism	E	1	1024	1024	1	20000	1	1	1024	1024	1	1	20000	1024	1	1	1
cdrive.6.goal	mdp	ppddl	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
stream.10.pr_underrun	ma	prism-ma	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
csma.3-4.all_before_min	mdp	prism	P	1.3	768	62.9	1	5.7	1	1	768	512	1	1	425.0	268.8	1	1	1
consensus.4-4.steps_min	mdp	prism	E	1	20000	1.6	3.0	12.3	1.1	1	3.7	3.9	20000	1	9.7	7.4	8.7	5.1	1
csma.3-2.all_before_max	mdp	prism	P	1	21.8	1	1	1	1	1	4.7	1	1	1	1	1	1	1	1
wlan.5-0.num_collisions	mdp	prism	E	38.7	768	24.2	16.3	20.1	14.5	11.6	512	85.0	37.9	6.8	512	123.7	7.4	7.4	6.8
brp-pta.16-2-1-64.Emin	pta	modest	E	1	1.1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
csma.4-2.time_min	mdp	prism	E	1	768	9.4	1	41.1	2.6	1	768	13.7	6.9	1	309.4	174.0	1	1	1
firewire-pta.30-2500.eventually	pta	prism	P	50.6	768	174.8	11.6	11.1	32.5	7.0	121.7	24.7	768	122.0	225.4	232.8	226.0	105.3	7.0
wlan.6-0.time_max	mdp	prism	E	360.7	768	137.2	50.4	123.0	75.4	52.5	768	166.1	252.7	48.0	768	512	51.9	52.5	48.0
dpm.4-4-5.PminQueuesFull	ma	modest	P	1	49.9	1.9	13.4	10.3	126.9	10.3	134.4	12.9	53.5	8.5	4.4	18.3	21.0	3.7	1
wlan.1-0.collisions	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
brp-pta.64-12-32-256.P_1	pta	modest	P	8.1	768	768	5.2	1024	5.4	5.1	1024	1024	5.2	5.2	1024	1024	5.2	5.3	5.1
firewire_abst.36.time_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
ftwc.4-5.TimeMax	ma	modest	E	1536	20000	1	1	1	20000	1	20000	1	1	1	1	1	1	1	1
firewire_abst-pta.360-15000.eventually	pta	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
csma.3-2.time_max	mdp	prism	E	1	66.1	1	1	1	1	1	3.1	1	1	1	1	1	1	1	1
firewire_dl.36-400.deadline	mdp	prism	P	1	178.4	1	1	1	1	1	1.2	1	1	1	1	1	1	1	1
firewire.false-36-200.time_min	mdp	prism	E	1	768	5.6	1.2	1.1	14.2	1	94.5	2.2	768	2.0	30.5	16.0	10.1	6.5	1
wlan.1-0.time_min	mdp	prism	E	1	7.2	1	1	1	1	1	1.6	1	1	1	1	1	1	1	1
csma.3-4.some_before	mdp	prism	P	1	768	10.6	1	3.0	1	1	435.7	4.3	1	1	17.4	11.8	1	1	1
dpm.4-8-25.TminQueuesFull	ma	modest	E	1	768	768	768	512	768	768	768	768	768	512	512	768	768	512	1
wlan.3-0.cost_min	mdp	prism	E	1	512	1.5	1	1	1	1	128.9	1	3.8	1	8.8	8.2	1	1	1
wlan.3-0.num_collisions	mdp	prism	E	1	68.4	1.1	1	1.2	1	1	24.8	3.4	2.1	1	12.2	9.9	1	1	1
consensus.2-4.disagree	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
elevators.a-11-9.goal	mdp	ppddl	P	1	35.4	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire.false-3-400.time_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan.4-0.cost_max	mdp	prism	E	4.4	768	7.7	1.1	5.1	2.2	1.4	768	3.8	9.6	1.1	87.6	117.9	1.2	1.3	1.1
dpm.4-6-50.PminQueue1Full	ma	modest	P	1	512	28.9	292.4	58.8	768	64.2	768	315.4	512	80.2	39.5	512	512	32.2	1
firewire_abst.3.time_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.8-4-5.PminQueuesFull	ma	modest	P	25.5	768	1024	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	1024	25.5
dpm.4-8-25.PmaxQueue1Full	ma	modest	P	1	768	368.5	768	512	768	512	768	768	768	768	768	768	768	768	1
firewire_abst-pta.360-50.eventually	pta	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.6-6-5.PminQueue1Full	ma	modest	P	3.7	768	768	768	1024	768	1024	768	768	768	768	768	768	768	1024	3.7
pacman.100.crash	mdp	prism	P	1	768	768	4.3	1024	4.2	4.2	768	20000	4.2	4.2	1024	1024	4.1	4.1	1
polling-system.3-3-5.TmaxBothFull	ma	modest	E	1536	5.9	1	1.9	7.5	20000	1.2	20000	1.8	4.8	1	5.7	2.8	3.5	56.6	1
dpm.4-8-5.PmaxQueue1Full	ma	modest	P	1	768	395.3	768	512	768	512	768	768	768	512	768	768	768	768	1
consensus.2-16.steps_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire_dl.3-400.deadline	mdp	prism	P	1	2.8	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.4-8-5.TminQueuesFull	ma	modest	E	1	768	512	768	512	768	768	768	768	768	512	512	768	768	512	1
polling-system.3-3-5.TminBothFull	ma	modest	E	1	20000	1	1.1	1	1	1	1	1	20000	1	1	1	1	1	1
csma.2-6.time_max	mdp	prism	E	1	229.8	1	1	1	1	1	3.7	1	1	1	1	1	1	1	1
dpm.4-6-25.PminQueuesFull	ma	modest	P	1	512	37.0	229.4	94.1	768	122.6	768	255.3	512	115.0	64.2	512	512	59.3	1
echoring.100.MaxOffline1	mdp	modest	P	4.9	768	1536	1	1.3	1	1	512	1536	1	1	1536	1536	1	1	1
zenotravel.4-2-2.goal	mdp	ppddl	P	10.9	768	8.9	10.2	6.0	20000	7.1	20000	8.4	768	11.1	5.8	5.9	7.7	6.9	5.8
resource-gathering.200-15-15.expsteps	mdp	prism	E	1	175.7	1.6	1	8.1	1	1	4.0	1.3	1	1	1	1	1	1	1
firewire.true-36-200.time_min	mdp	prism	E	21.3	768	768	9.7	40.2	22.5	9.1	1024	91.6	768	10.0	768	1024	19.3	16.2	9.1
dpm.6-4-5.PmaxQueuesFull	ma	modest	P	4.7	768	768	768	1024	768	1024	768	768	768	768	1024	1024	1024	1024	4.7
firewire.true-3-200.time_sending	mdp	prism	E	1	511.2	1.2	1	1	1	1	4.1	5.6	1	1	2.5	6.5	1	1	1
zeroconf_dl.1000-1-true-40.deadline_max	mdp	prism	P	1	7.9	1	1	1	1	1	1	1	1	1	1	1	1	1	1
echoring.100.MinOffline1	mdp	modest	P	5.2	768	217.7	1	29.0	1	1	512	768	1	1	131.7	512	1	1	1
ftwc.8-5.TimeMin	ma	modest	E	1536	20000	1.1	20000	13.8	20000	1.7	20000	2.3	20000	1	4.0	23.8	1.9	1.3	1
tireworld.17.goal	mdp	ppddl	P	1	4.1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
blocksworld.5.goal	mdp	ppddl	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire_abst-pta.360-500.eventually	pta	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
stream.100.exp_buffertime	ma	prism-ma	E	1	20.8	3.3	1	1	1	1	7.1	1	1	1	1	2.2	1	1	1
csma.2-2.time_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
echoring.50.MinOffline2	mdp	modest	P	1.2	768	16.7	1	30.4	1	1	222.9	512	1	1	31.8	118.9	1	1	1
wlan.0-0.time_min	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf-pta.100.incorrect	pta	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.1000-8-true.correct_max	mdp	prism	P	1	1	1536	1536	1536	1	1536	1	1536	1	1536	1536	1536	1536	1536	1
echoring.50.MinFailed	mdp	modest	P	1.1	768	15.4	1	60.6	1	1	251.5	512	1	1	41.7	94.1	1	1	1
echoring.50.MaxOffline2	mdp	modest	P	1.2	768	1536	1	1	1	1	159.3	1536	1	1	1536	1536	1	1	1
wlan_dl.1-80.deadline	mdp	prism	P	1	68.8	1	1	1	1	1	15.6	1	1	1	1	1.1	1	1	1
firewire.true-3-800.time_min	mdp	prism	E	4.2	768	53.4	1.4	7.5	1.5	1.5	512	8.5	1.8	1.5	273.3	243.7	1.3	1.4	1.3
wlan.2-0.collisions	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf_dl.1000-1-false-20.deadline_max	mdp	prism	P	1	109.1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.1000-2-true.correct_min	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
reentrant-queues.3-3-3-5.TmaxBothQueuesFull	ma	modest	E	1	423.2	42.2	79.4	177.3	43.3	192.5	31.3	94.2	262.2	38.5	15.0	129.7	81.1	20.9	1
consensus.4-4.c2	mdp	prism	P	1.1	56.5	1	2.2	8.7	1.5	2.2	4.6	6.8	11.3	1	13.4	2.3	2.9	13.4	1
firewire.false-36-400.time_max	mdp	prism	E	1	768	5.5	7.7	15.7	10.7	20.9	36.3	9.5	512	3.1	29.2	28.4	18.0	10.7	1
zeroconf_dl.1000-1-false-10.deadline_min	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.1000-8-true.correct_min	mdp	prism	P	1	1	1	1	1	20000	1	1	1	1	1	1	1	1	1	1
dpm.4-6-25.TminQueuesFull	ma	modest	E	1	768	120.4	512	170.1	768	300.8	768	512	20000	119.8	68.0	768	768	64.5	1
stream.100.pr_underrun	ma	prism-ma	P	1	1.3	1	1	1	1	1	1.1	1	1	1	1	1	1	1	1
wlan.0-0.time_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.6-4-5.PminQueue1Full	ma	modest	P	1	768	768	768	768	768	768	768	768	768	768	1024	768	768	768	1
csma.2-2.time_min	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
echoring.50.MaxOffline3	mdp	modest	P	1.4	768	1536	1	1	1	1	173.0	1536	1	1	1536	1536	1	1	1
echoring.50.MinOffline3	mdp	modest	P	1.3	768	17.1	1	30.7	1	1	226.7	512	1	1	39.8	114.2	1	1	1
firewire.false-36-400.time_min	mdp	prism	E	1	768	5.7	1.3	1.1	14.2	1	92.9	2.2	768	1.9	26.5	14.7	11.2	6.4	1
zeroconf_dl.1000-1-false-10.deadline_max	mdp	prism	P	1	3.8	1	1	1	1	1	1	1	1	1	1	1	1	1	1
erlang.10-10-5.TminReach	ma	modest	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf_dl.1000-1-false-20.deadline_min	mdp	prism	P	1	21.6	1	1	1	1	1	1.3	20000	1	1	4.5	3.3	1	1	1
zeroconf.1000-2-true.correct_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire_dl.36-200.deadline	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
jobs.5-2.avgtime	ma	prism-ma	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire.true-3-800.time_max	mdp	prism	E	43.3	768	60.2	2.7	133.6	2.8	2.9	512	40.2	3.0	2.7	412.5	512	2.7	2.8	2.7
wlan_dl.5-80.deadline	mdp	prism	P	2.5	110.6	2.2	3.7	1.7	4.0	3.7	25.2	1.8	4.0	4.1	2.2	3.0	3.9	4.0	1.7
flexible-manufacturing.3-1.M2Fail_E	ma	greatspn	E	1536	20000	1	1	1	20000	1	20000	1	20000	1	1	1	1	1	1
dpm.4-6-25.PmaxQueue1Full	ma	modest	P	1	512	35.2	512	162.5	768	177.5	768	512	512	135.4	459.3	768	768	512	1
firewire.true-36-200.time_max	mdp	prism	E	178.3	768	512	25.2	1024	29.6	52.9	768	768	512	20.2	768	1024	36.4	27.0	20.2
readers-writers.40.exp_time_many_requests	ma	greatspn	E	6.0	768	768	768	768	768	768	768	768	768	768	768	1024	1024	1024	6.0
csma.2-6.time_min	mdp	prism	E	1	325.2	1	1	1	1	1	23.2	1	1	1	1.5	1	1	1	1
wlan.1-0.num_collisions	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
stream.10.exp_restarts	ma	prism-ma	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire.false-3-800.time_sending	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
ftwc.8-5.TimeMax	ma	modest	E	1536	20000	1	1	24.0	20000	1	20000	2.1	20000	20000	1.5	4.4	1.3	1	1
firewire.true-3-400.time_sending	mdp	prism	E	5.2	768	9.5	1	9.8	1	1	48.8	38.2	1	1	20.1	47.6	1	1	1
zeroconf_dl.1000-1-true-40.deadline_min	mdp	prism	P	1	2.3	1	1	1	1	1	1	20000	1	1	1	1	1	1	1
firewire_abst-pta.30-50.eventually	pta	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan.6-0.collisions	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
jobs.15-3.avgtime	ma	prism-ma	E	1	768	51.6	1	7.6	1	1	20.0	27.0	1	1	11.9	13.9	1	1	1
consensus.2-16.steps_min	mdp	prism	E	1	20000	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire_abst-pta.360-10000.eventually	pta	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.8-4-5.PmaxQueue1Full	ma	modest	P	195.7	768	1024	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	1024	195.7
dpm.4-8-25.PminQueuesFull	ma	modest	P	1	768	512	768	512	768	512	768	768	768	768	512	768	768	512	1
dpm.4-6-50.PmaxQueuesFull	ma	modest	P	1	512	48.1	512	187.7	768	230.4	768	512	512	301.2	512	768	768	512	1
firewire-pta.30-7500.eventually	pta	prism	P	42.0	768	169.2	12.0	11.6	32.0	6.9	120.3	24.9	768	123.9	216.8	312.5	202.1	95.5	6.9
consensus.2-4.c2	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.8-4-5.TminQueuesFull	ma	modest	E	246.2	768	1024	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	1024	246.2
eajs.4-200-9.ExpUtil	mdp	prism	E	1	768	29.2	1	3.4	1	1	768	6.7	1	1	342.3	768	1	1	1
firewire.true-3-600.time_sending	mdp	prism	E	19.9	768	32.1	1.6	36.9	1.5	1.5	242.0	146.6	1.7	1.5	124.9	512	1.5	1.5	1.5
consensus.6-2.c2	mdp	prism	P	28.5	768	47.9	505.1	213.4	277.1	512	512	512	768	768	768	768	512	768	28.5
wlan.3-0.cost_max	mdp	prism	E	1	512	1.4	1	1.3	1	1	120.1	1	2.4	1	10.0	16.0	1	1	1
csma.4-2.some_before	mdp	prism	P	1	48.3	1.4	1	1	1	1	67.4	1	1	1	3.7	1.9	1	1	1
eajs.3-150-7.ExpUtil	mdp	prism	E	1	512	5.0	1	1	1	1	160.2	1	1	1	1.7	68.4	1	1	1
erlang.5000-100-50.TminReach	ma	modest	E	1	6.6	1.8	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan.3-0.collisions	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire_abst.3.time_min	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.6-6-5.PmaxQueuesFull	ma	modest	P	42.0	768	768	768	1024	768	1024	768	768	768	768	1024	1024	1024	768	42.0
wlan.4-0.cost_min	mdp	prism	E	2.7	768	7.6	1.3	2.6	2.4	1.4	512	3.9	15.2	1.4	50.2	41.9	1.5	1.6	1.3
echoring.2.MinFailed	mdp	modest	P	1	2.2	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire.false-3-400.time_min	mdp	prism	E	1	1.5	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.4-8-5.PminQueuesFull	ma	modest	P	1	768	512	768	512	768	512	768	768	768	768	512	768	768	512	1
dpm.6-8-5.TminQueuesFull	ma	modest	E	187.6	768	1024	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	1024	187.6
cdrive.10.goal	mdp	ppddl	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
csma.2-6.all_before_max	mdp	prism	P	1	231.6	1	1	1	1	1	10.8	1	1	1	1	1	1	1	1
dpm.4-6-100.PminQueuesFull	ma	modest	P	1	512	39.8	226.5	109.3	768	118.3	768	246.6	512	117.7	61.2	512	512	60.0	1
eajs.2-100-5.ExpUtil	mdp	prism	E	1	7.4	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire_dl.3-600.deadline	mdp	prism	P	1	138.9	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan.6-0.num_collisions	mdp	prism	E	336.6	768	136.6	86.9	111.2	78.9	73.3	768	512	192.8	48.6	768	320.4	51.9	51.9	48.6
rabin.3.live	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.6-8-5.PmaxQueue1Full	ma	modest	P	172.8	768	1024	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	1024	172.8
zeroconf_dl.1000-1-true-50.deadline_min	mdp	prism	P	1	3.8	1	1	1	1	1	1	20000	1	1	1	1	1	1	1
firewire_dl.36-800.deadline	mdp	prism	P	1	768	13.4	1	1.4	1	1	25.2	1.7	1	1	8.7	12.6	1	1	1
zeroconf-pta.200.incorrect	pta	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.1000-2-false.correct_max	mdp	prism	P	1	392.5	1.4	2.2	6.4	20000	8.0	7.0	2.3	306.4	1.7	5.8	14.7	15.3	4.9	1
flexible-manufacturing.9-1.M2Fail_E	ma	greatspn	E	372.8	768	214.9	512	298.2	20000	201.6	20000	512	768	217.8	308.9	512	512	291.2	201.6
triangle-tireworld.9.goal	mdp	ppddl	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan.1-0.cost_min	mdp	prism	E	1	7.2	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire.true-3-200.time_max	mdp	prism	E	1	512	1.1	1	1	1	1	3.4	1	1	1	2.2	6.0	1	1	1
breakdown-queues.8.Min	ma	modest	P	1	1.8	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire.false-36-200.time_sending	mdp	prism	E	1	768	6.6	20.9	19.7	19.5	30.6	207.2	23.2	512	2.5	25.4	27.0	15.9	8.1	1
zeroconf_dl.1000-1-false-30.deadline_min	mdp	prism	P	1	158.5	1.2	1	1	1	1	6.7	20000	1	1	14.8	9.1	1	1	1
csma.2-4.time_max	mdp	prism	E	1	2.9	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire.false-3-600.time_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan-large.2.P_max	pta	modest	P	1	768	12.8	1	1.1	1	1	30.3	29.3	1	1	11.4	14.8	1	1	1
consensus.6-2.steps_min	mdp	prism	E	26.7	768	320.6	320.1	512	108.3	129.7	512	768	768	72.8	768	768	768	768	26.7
consensus.2-2.steps_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.4-4-25.PminQueue1Full	ma	modest	P	1	30.1	1.1	9.6	3.2	47.5	6.0	48.3	9.4	28.9	4.7	3.1	10.9	10.3	2.6	1
wlan_dl.2-80.deadline	mdp	prism	P	1	113.7	1	1	1	1	1	24.1	1	1	1	1.1	1.5	1	1	1
zeroconf.20-4-true.correct_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1536	1	1	1536	1
resource-gathering.400-30-30.expsteps	mdp	prism	E	1	768	8.2	1.4	27.8	1.4	1.3	46.8	9.4	3.5	3.5	4.9	8.3	1.1	3.3	1
wlan.6-0.cost_max	mdp	prism	E	342.5	768	134.2	48.9	131.1	73.7	54.8	768	180.2	241.2	48.7	768	768	49.4	51.9	48.7
zeroconf.1000-8-false.correct_max	mdp	prism	P	1.6	768	20000	768	768	768	768	20000	20000	768	1536	768	768	768	768	1.6
breakdown-queues.32.Min	ma	modest	P	1	37.8	20000	1	1536	1	1	1536	20000	1	1	20000	10.9	1	1	1
dpm.4-8-100.PmaxQueuesFull	ma	modest	P	1	768	512	768	512	768	768	768	768	768	768	768	768	768	768	1
wlan.2-0.time_min	mdp	prism	E	1	73.7	1	1	1	1	1	11.2	1	1.1	1	1.3	1	1	1	1
zeroconf.20-4-false.correct_max	mdp	prism	P	1	768	11.7	59.8	151.8	20000	157.1	20000	63.5	768	12.9	139.5	209.8	195.8	158.1	1
consensus.2-2.disagree	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.1000-6-false.correct_min	mdp	prism	P	1.3	768	117.6	224.7	512	512	768	512	283.1	768	96.8	768	512	512	768	1.3
cdrive.2.goal	mdp	ppddl	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
stream.100.exp_restarts	ma	prism-ma	E	1	14.5	1	1	1	1	1	6.5	1	1	1	1.5	4.4	1	1	1
wlan.5-0.time_max	mdp	prism	E	49.5	768	29.5	6.7	18.7	11.9	9.6	768	21.8	43.2	6.9	305.1	512	7.0	7.3	6.7
firewire.false-36-600.time_max	mdp	prism	E	1	768	6.0	7.8	13.3	9.9	20.2	47.2	9.6	512	2.7	27.2	26.9	18.0	10.7	1
csma.2-4.all_before_max	mdp	prism	P	1	2.5	1	1	1	1	1	1	1	1	1	1	1	1	1	1
readers-writers.20.pr_network	ma	greatspn	P	2.4	768	512	768	411.8	768	281.4	768	768	768	512	512	768	768	512	2.4
tireworld.35.goal	mdp	ppddl	P	26.7	768	64.5	38.4	1024	46.7	33.6	512	93.8	1024	173.2	104.7	1024	32.4	1024	26.7
csma.2-2.all_before_min	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
consensus.2-8.c2	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
elevators.b-3-3.goal	mdp	ppddl	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
eajs.5-250-11.ExpUtil	mdp	prism	E	2.2	768	235.8	1.4	13.6	1.5	1.4	768	24.9	1.5	1.4	768	768	1.4	1.4	1.4
dpm.4-4-5.PmaxQueuesFull	ma	modest	P	1	70.3	2.0	34.4	6.4	127.9	9.1	126.8	32.4	76.4	12.5	18.5	83.8	55.1	17.6	1
echoring.100.MinOffline3	mdp	modest	P	5.0	768	186.5	1	82.5	1	1	512	768	1	1	108.3	341.9	1	1	1
brp-pta.64-12-32-256.P_4	pta	modest	P	1.8	1.4	1.5	12.4	1.4	12.4	12.8	1.5	1.5	12.5	13.1	1.4	1.4	12.7	12.5	1.4
zeroconf.20-6-true.correct_min	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
echoring.100.MaxOffline3	mdp	modest	P	5.0	768	1536	1	1.3	1	1	512	1536	1	1	1536	1536	1	1	1
consensus.2-4.steps_min	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire_abst-pta.30-10000.eventually	pta	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
stream.1000.pr_underrun	ma	prism-ma	P	1	768	512	1	1.3	1	1	768	768	1	1	768	512	1	1	1
firewire.false-36-600.time_sending	mdp	prism	E	1	768	7.7	21.0	23.9	20.2	29.3	198.6	22.8	512	2.5	26.6	28.0	15.5	7.7	1
echoring.100.MaxOffline2	mdp	modest	P	4.6	768	1536	1	1.4	1	1	512	1536	1	1	1536	1536	1	1	1
pacman.5.crash	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.4-8-100.PminQueue1Full	ma	modest	P	1	768	435.3	512	457.3	768	512	768	512	768	20000	412.5	768	768	331.1	1
brp-pta.16-2-1-64.P_4	pta	modest	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
echoring.100.MinOffline2	mdp	modest	P	4.5	768	179.2	1	84.4	1	1	512	768	1	1	101.1	234.5	1	1	1
consensus.2-4.steps_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.20-6-true.correct_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1536	1	1	1536	1
rectangle-tireworld.5.goal	mdp	ppddl	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
readers-writers.20.pr_many_requests	ma	greatspn	P	2.3	768	512	768	512	768	512	768	768	768	512	768	768	768	768	2.3
pacman.60.crash	mdp	prism	P	1	768	11.7	1.9	19.6	1.9	1.9	345.8	20000	1.8	1.9	512	768	1.9	1.9	1
beb.4-8-7.LineSeized	mdp	modest	P	8.3	768	768	5.4	1024	5.4	5.3	768	73.9	5.4	5.5	768	1024	5.2	5.6	5.2
zeroconf.20-4-false.correct_min	mdp	prism	P	1	768	19.0	36.5	125.4	138.9	397.5	146.4	42.7	768	16.1	512	512	283.5	512	1
csma.2-4.some_before	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan.2-0.time_max	mdp	prism	E	1	46.6	1	1	1	1	1	5.8	1	1	1	1.3	1.7	1	1	1
elevators.a-3-3.goal	mdp	ppddl	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
erlang.10-10-5.PminReach	ma	modest	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
breakdown-queues.32.Max	ma	modest	P	1	19.0	1536	1	1536	1	1	7.4	3.9	1	1	2.3	9.8	1	1	1
echoring.50.MinOffline1	mdp	modest	P	1.3	768	16.2	1	1	1	1	244.6	512	1	1	50.5	160.9	1	1	1
echoring.50.MaxOffline1	mdp	modest	P	1.3	768	1536	1	1	1	1	192.2	1536	1	1	1536	1536	1	1	1
dpm.4-4-5.PminQueue1Full	ma	modest	P	1	29.7	1	9.6	2.9	48.8	5.7	47.0	9.0	30.0	4.6	3.1	11.2	9.8	2.3	1
csma.2-2.all_before_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
rabin.5.live	mdp	prism	P	1	512	1	1	1	1	1	1	1	1	1	1	1	1	1	1
csma.2-4.all_before_min	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
consensus.2-16.disagree	mdp	prism	P	1	1	1536	1	1536	1	1	1	1	1	1536	1	1	1	1	1
wlan.4-0.num_collisions	mdp	prism	E	4.0	512	5.2	3.7	4.1	2.9	1.7	113.8	14.8	8.6	1.1	79.2	12.5	1.3	1.4	1.1
zeroconf-pta.150.incorrect	pta	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire.false-36-600.time_min	mdp	prism	E	1	768	6.0	1.2	1.1	13.7	1	84.2	2.3	768	2.1	29.0	16.7	10.7	7.3	1
wlan.5-0.time_min	mdp	prism	E	22.8	768	37.0	8.9	23.9	15.3	9.4	768	21.5	70.0	9.5	369.9	492.4	10.1	9.7	8.9
philosophers-mdp.3.eat	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan-large.2.E_and	pta	modest	E	20.3	768	768	186.1	512	243.5	503.4	768	768	768	59.1	768	512	15.6	8.6	8.6
jobs.5-2.completiontime	ma	prism-ma	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.1000-6-false.correct_max	mdp	prism	P	1	768	80.5	20000	512	20000	512	20000	20000	768	81.1	768	512	512	768	1
firewire.true-3-200.time_min	mdp	prism	E	1	512	1	1	1	1	1	12.7	1	1	1	2.3	4.8	1	1	1
breakdown-queues.8.Max	ma	modest	P	1	1.6	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan.1-0.cost_max	mdp	prism	E	1	4.3	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.4-6-100.TminQueuesFull	ma	modest	E	1	768	123.7	512	188.4	768	266.8	768	512	20000	116.9	65.3	768	768	70.0	1
erlang.5000-100-50.PminReach	ma	modest	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.6-8-5.PminQueuesFull	ma	modest	P	28.5	768	1024	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	1024	28.5
zeroconf.1000-2-false.correct_min	mdp	prism	P	1	470.2	4.4	6.2	6.6	12.8	24.4	16.7	5.6	352.6	5.2	18.5	17.4	17.9	19.1	1
zeroconf.1000-8-false.correct_min	mdp	prism	P	3.9	768	468.8	512	768	768	768	768	512	768	267.2	768	768	768	768	3.9
zeroconf.20-4-true.correct_min	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan.6-0.cost_min	mdp	prism	E	225.7	768	246.8	72.0	105.1	87.0	72.4	768	130.7	397.4	70.4	768	512	71.7	73.1	70.4
stream.10.exp_buffertime	ma	prism-ma	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan_dl.6-80.deadline	mdp	prism	P	2.5	120.9	2.5	4.3	1.8	4.1	4.3	24.9	1.9	3.9	3.7	2.3	3.4	4.3	4.3	1.8
firewire-pta.30-5000.eventually	pta	prism	P	42.4	768	169.4	11.8	11.2	37.3	6.6	110.8	25.3	768	123.4	229.5	238.4	207.4	97.7	6.6
consensus.2-2.steps_min	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan-large.2.P_min	pta	modest	P	1	512	13.2	1	1.1	1	1	53.1	118.0	1	1	26.4	20.2	1	1	1
consensus.6-2.steps_max	mdp	prism	E	48.3	768	163.8	426.2	306.1	152.7	414.5	768	768	768	96.9	768	768	512	768	48.3
zeroconf_dl.1000-1-false-30.deadline_max	mdp	prism	P	1	512	1	1	1	1	1	2.4	1	1	1	1.7	2.6	1	1	1
csma.2-4.time_min	mdp	prism	E	1	3.9	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.4-6-100.PmaxQueue1Full	ma	modest	P	1	512	35.1	512	174.5	768	186.5	512	512	512	149.6	420.0	768	768	512	1
firewire.false-36-400.time_sending	mdp	prism	E	1	768	6.6	20.7	22.2	20.2	28.6	194.5	23.2	512	2.6	26.0	26.7	15.1	7.9	1
firewire.false-3-600.time_min	mdp	prism	E	1	1.5	1	1	1	1	1	1	1	1	1	1	1	1	1	1
stream.500.exp_restarts	ma	prism-ma	E	1	768	85.1	1	1.4	1	1	768	512	1	1	768	512	1	1	1
stream.1000.exp_restarts	ma	prism-ma	E	5.5	768	512	1	5.0	1	1	768	768	1	1	768	768	1	1	1
rectangle-tireworld.11.goal	mdp	ppddl	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
csma.2-6.all_before_min	mdp	prism	P	1	3.7	1	1	1	1	1	3.2	1	1	1	1.2	1	1	1	1
dpm.4-4-25.PmaxQueuesFull	ma	modest	P	1	75.1	2.0	37.3	7.1	134.7	8.9	139.2	33.8	73.5	13.3	17.9	96.9	39.2	18.7	1
ij.3.stable	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf_dl.1000-1-true-50.deadline_max	mdp	prism	P	1	12.1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan_dl.3-80.deadline	mdp	prism	P	1	120.2	1.3	1.2	1	1.2	1.2	21.4	1	1.2	1.2	1.4	1.8	1.2	1.1	1
firewire.false-36-800.time_sending	mdp	prism	E	1	768	6.8	20.9	20.8	20.2	27.1	201.1	26.9	512	2.5	25.3	29.9	15.9	7.8	1
zeroconf_dl.1000-1-false-50.deadline_max	mdp	prism	P	1	768	3.9	1	1.7	1	1	22.7	20000	1	1	15.0	20.4	1	1	1
echoring.2.MinOffline3	mdp	modest	P	1	1	1	1	1	1	1	1	1	1	1	1536	1	1	1	1
zeroconf.20-8-false.correct_min	mdp	prism	P	3.2	768	200.4	512	768	768	768	768	512	768	189.0	768	512	512	768	3.2
dpm.6-4-5.PmaxQueue1Full	ma	modest	P	3.4	768	768	768	1024	768	1024	768	768	768	768	1024	768	768	1024	3.4
erlang.5000-10-5.PminReach	ma	modest	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
flexible-manufacturing.3-1.M3Fail_E	ma	greatspn	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.20-2-false.correct_min	mdp	prism	P	1	365.9	3.1	4.6	6.2	12.2	17.1	12.2	5.0	372.5	2.5	18.1	22.7	20.9	17.5	1
dpm.6-4-5.TminQueuesFull	ma	modest	E	4.2	768	768	768	1024	768	1024	768	768	768	768	1024	1024	1024	1024	4.2
jobs.15-3.completiontime	ma	prism-ma	E	1	768	44.3	1	7.7	1	1	19.2	13.8	1	1	12.4	35.0	1	1	1
echoring.2.MaxOffline3	mdp	modest	P	1	1	1536	1	1	1	1	1536	1536	1	1	1536	1536	1	1	1
readers-writers.5.pr_network	ma	greatspn	P	1536	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.4-6-25.PminQueue1Full	ma	modest	P	1	512	27.0	291.5	62.5	768	64.7	768	306.3	512	76.8	40.0	512	512	34.1	1
stream.500.pr_underrun	ma	prism-ma	P	1	512	87.0	1	1	1	1	512	1	1	1	298.1	36.3	1	1	1
consensus.2-16.c2	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire.false-3-800.time_min	mdp	prism	E	1	1.5	1	1	1	1	1	1	1	1	1	1	1	1	1	1
consensus.4-2.disagree	mdp	prism	P	1	51.9	1	1	1.1	1	1	4.7	4.4	3.9	1	4.4	1.5	1	2.7	1
wlan.4-0.time_min	mdp	prism	E	2.6	768	7.8	1.3	2.6	2.9	1.4	768	3.6	16.5	1.4	43.9	46.4	1.4	1.6	1.3
zeroconf_dl.1000-1-true-30.deadline_max	mdp	prism	P	1	4.2	1	1	1	1	1	1	1	1	1	1	1	1	1	1
breakdown-queues.16.Min	ma	modest	P	1	8.6	1	1	1.1	1	1	3.3	1.6	1	1	1.8	1.5	1	1	1
ij.10.stable	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.20-8-true.correct_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
brp-pta.16-2-1-64.P_3	pta	modest	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
readers-writers.40.pr_many_requests	ma	greatspn	P	6.3	768	768	768	768	768	768	768	768	768	768	768	1024	768	1024	6.3
brp-pta.64-12-32-256.P_2	pta	modest	P	19.7	768	512	13.5	1024	14.2	14.0	1024	1024	14.0	14.6	1024	1024	13.9	14.4	13.5
firewire.true-36-400.time_sending	mdp	prism	E	768	768	1024	185.7	1024	185.7	182.7	1024	1024	768	157.3	1024	1024	173.2	159.5	157.3
wlan.3-0.time_max	mdp	prism	E	1	512	1.2	1	1.4	1	1	80.9	1	2.5	1	7.6	11.6	1	1	1
zeroconf.20-2-true.correct_min	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
consensus.2-8.steps_min	mdp	prism	E	1	1	1	1	1	1	1	1	1	20000	1	1	1	1	1	1
dpm.8-4-5.PminQueue1Full	ma	modest	P	15.8	768	768	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	1024	15.8
cdrive.3.goal	mdp	ppddl	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.4-8-25.PmaxQueuesFull	ma	modest	P	1	768	512	768	512	768	768	768	768	768	768	768	768	768	768	1
firewire.true-3-400.time_max	mdp	prism	E	5.5	768	10.0	1	11.3	1	1	48.5	4.5	1	1	16.8	33.0	1	1	1
dpm.4-6-50.PminQueuesFull	ma	modest	P	1	512	43.1	234.4	106.0	768	131.9	768	227.0	512	116.1	52.1	512	512	54.0	1
firewire_abst-pta.30-15000.eventually	pta	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire.false-36-800.time_min	mdp	prism	E	1	768	5.7	1.2	1.1	14.5	1	97.5	2.3	768	2.1	32.1	16.7	10.6	6.7	1
erlang.5000-100-5.TminReach	ma	modest	E	1	6.6	1.8	1	1	1	1	1	1	1	1	1	1	1	1	1
csma.3-4.time_min	mdp	prism	E	2.0	768	47.7	1	12.0	1.7	1	768	8.1	4.6	1	512	392.7	1	1	1
wlan.0-0.cost_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
echoring.100.MinFailed	mdp	modest	P	4.8	768	189.0	1	120.0	1	1	512	768	1	1	199.4	256.5	1	1	1
brp-pta.64-12-32-256.Emax	pta	modest	E	113.3	768	1024	20.2	1024	20.4	21.3	1024	1024	21.2	21.2	1024	1024	21.1	21.1	20.2
csma.4-2.all_before_max	mdp	prism	P	1	768	11.7	1	1.6	1	1	768	2.9	1	1	88.8	15.7	1	1	1
wlan.2-0.num_collisions	mdp	prism	E	1	7.2	1	1	1	1	1	2.4	1	1	1	1.8	1	1	1	1
zeroconf.20-6-false.correct_max	mdp	prism	P	1	768	56.9	20000	512	20000	512	20000	20000	768	65.6	768	512	512	768	1
consensus.2-2.c2	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
csma.3-6.some_before	mdp	prism	P	85.5	768	1024	27.1	1024	26.7	26.9	1024	1024	26.7	26.1	1024	1024	27.6	26.9	26.1
dpm.4-8-5.PmaxQueuesFull	ma	modest	P	1	768	512	768	512	768	768	768	768	768	768	768	768	768	768	1
dpm.6-6-5.PminQueuesFull	ma	modest	P	6.1	768	768	768	1024	768	1024	768	768	768	768	768	768	768	768	6.1
zeroconf.1000-4-false.correct_min	mdp	prism	P	1	768	25.6	40.0	131.6	146.5	399.6	141.7	46.8	768	25.7	512	512	512	512	1
firewire_abst-pta.30-500.eventually	pta	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
resource-gathering.1300-100-100.expsteps	mdp	prism	E	17.2	768	512	15.0	512	15.3	12.2	768	437.5	37.8	36.2	427.2	212.1	12.2	40.9	12.2
zeroconf.20-6-false.correct_min	mdp	prism	P	1.3	768	65.9	214.6	512	512	768	512	231.5	768	48.6	768	512	365.7	768	1.3
dpm.4-6-50.TminQueuesFull	ma	modest	E	1	768	123.9	512	215.4	768	346.1	768	512	768	119.2	63.3	768	768	71.6	1
zeroconf.1000-4-false.correct_max	mdp	prism	P	1	768	13.1	33.9	227.1	20000	214.3	20000	50.2	768	14.4	209.5	20000	254.3	221.3	1
dpm.4-6-50.PmaxQueue1Full	ma	modest	P	1	512	32.7	512	161.2	768	180.3	768	512	512	147.8	446.0	768	768	512	1
dpm.8-4-5.PmaxQueuesFull	ma	modest	P	238.2	768	1024	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	1024	238.2
dpm.4-8-25.PminQueue1Full	ma	modest	P	1	768	407.7	512	441.1	768	486.2	768	512	768	20000	408.2	768	768	355.7	1
csma.3-2.some_before	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
csma.3-4.time_max	mdp	prism	E	1.9	768	42.9	1	8.2	1	1	768	15.2	2.8	1	57.1	317.2	1	1	1
dpm.4-8-5.PminQueue1Full	ma	modest	P	1	768	437.9	512	487.1	768	512	768	512	768	20000	426.4	768	768	347.9	1
wlan-large.2.E_or	pta	modest	E	17.8	768	512	185.2	512	165.6	509.9	1024	768	768	52.1	43.5	512	13.4	7.0	7.0
beb.3-4-3.GaveUp	mdp	modest	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
consensus.2-8.disagree	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
stream.1000.exp_buffertime	ma	prism-ma	E	5.4	768	20000	1	5.3	1	1	768	10.1	1	1	768	768	1	1	1
firewire.false-36-800.time_max	mdp	prism	E	1	768	5.9	7.8	15.3	9.7	23.8	37.8	8.3	512	2.8	26.0	27.3	18.7	10.4	1
reentrant-queues.3-3-3-5.TminBothQueuesFull	ma	modest	E	1	512	16.8	27.6	39.4	21.8	67.0	23.0	31.9	512	20.4	9.2	62.5	99.3	8.7	1
tireworld.45.goal	mdp	ppddl	P	95.0	768	1024	171.6	1024	209.5	151.0	1024	1024	301.5	512	1024	1024	141.9	1024	95.0
dpm.6-6-5.PmaxQueue1Full	ma	modest	P	31.7	768	768	768	1024	768	1024	768	768	768	768	1024	768	768	1024	31.7
firewire.true-3-400.time_min	mdp	prism	E	1	768	8.0	1	1.7	1	1	130.3	1.9	1	1	21.2	15.6	1	1	1
beb.3-4-3.LineSeized	mdp	modest	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
csma.4-2.all_before_min	mdp	prism	P	1	768	10.2	1	1.6	1	1	768	426.2	1	1	60.7	50.4	1	1	1
dpm.6-6-5.TminQueuesFull	ma	modest	E	37.8	768	768	768	1024	768	1024	768	768	768	768	768	1024	1024	768	37.8
brp-pta.64-12-32-256.Emin	pta	modest	E	61.9	768	1024	20.8	1024	21.1	21.0	1024	1024	21.1	21.7	1024	1024	20.9	21.6	20.8
exploding-blocksworld.5.goal	mdp	ppddl	P	1	5.7	1	1	1	1	1	1	1	1	1.4	1	1	1	1	1
wlan.0-0.cost_min	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
readers-writers.5.exp_time_many_requests	ma	greatspn	E	1536	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.4-6-25.PmaxQueuesFull	ma	modest	P	1	512	49.2	512	181.3	768	206.5	768	512	512	285.8	512	768	768	512	1
zeroconf.20-8-true.correct_min	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
consensus.4-2.c2	mdp	prism	P	1	10.6	1	1	1	1	1	1.3	1	3.0	1	2.5	1	1	2.2	1
breakdown-queues.16.Max	ma	modest	P	1	6.1	1	1	1.2	1	1	2.8	1	1	1	1.3	2.0	1	1	1
wlan.4-0.time_max	mdp	prism	E	4.6	768	7.0	1.1	5.2	2.4	1.3	768	3.8	9.9	1.1	42.3	64.4	1.3	1.1	1.1
zeroconf_dl.1000-1-true-30.deadline_min	mdp	prism	P	1	1.3	1	1	1	1	1	1	20000	1	1	1	1	1	1	1
firewire.false-3-800.time_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
brp-pta.64-12-32-256.P_3	pta	modest	P	9.1	768	433.2	6.5	1024	6.5	6.5	1024	1024	6.4	6.4	1024	1024	6.8	6.7	6.4
brp-pta.16-2-1-64.P_2	pta	modest	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
consensus.2-8.steps_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.20-2-true.correct_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
beb.4-8-7.GaveUp	mdp	modest	P	10.2	768	768	5.7	25.0	5.8	5.9	768	39.8	5.9	5.7	768	130.8	5.7	6.0	5.7
firewire.true-36-200.time_sending	mdp	prism	E	128.8	768	768	39.7	1024	38.2	40.1	768	768	512	20.3	768	1024	34.8	25.6	20.3
dpm.6-4-5.PminQueuesFull	ma	modest	P	1	768	768	768	768	768	768	768	768	768	768	1024	1024	768	1024	1
wlan.3-0.time_min	mdp	prism	E	1	512	1.4	1	1	1	1	226.8	1	4.0	1	8.0	9.5	1	1	1
firewire_dl.36-600.deadline	mdp	prism	P	1	768	4.5	1	1	1	1	6.5	1.1	1	1	2.8	9.3	1	1	1
zeroconf_dl.1000-1-false-50.deadline_min	mdp	prism	P	1	768	4.8	1	1	1	1	52.7	20000	1	1	59.1	176.2	1	1	1
zeroconf.20-8-false.correct_max	mdp	prism	P	1.5	768	20000	512	768	768	768	20000	20000	768	282.3	768	768	768	768	1.5
echoring.2.MaxOffline2	mdp	modest	P	1	1	1536	1	1	1	1	1536	1536	1	1	1536	1536	1	1	1
firewire_dl.3-800.deadline	mdp	prism	P	1	512	2.2	1	1	1	1	1.5	1	1	1	1	1.5	1	1	1
bitcoin-attack.20-6.T_MWinMin	ma	modest	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
echoring.2.MinOffline2	mdp	modest	P	1	1	1	1	1	1	1	1	1	1	1	1536	1	1	1	1
wlan.0-0.num_collisions	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
readers-writers.35.exp_time_many_requests	ma	greatspn	E	4.9	768	768	768	768	768	768	768	768	768	768	768	768	768	768	4.9
zeroconf.20-2-false.correct_max	mdp	prism	P	1	391.4	1.5	2.3	6.7	20000	6.7	5.6	2.6	351.5	1.7	5.4	17.5	15.2	5.6	1


==> plotdata-mcsta/scatter-qvbs-hard.csv <==
benchmark	Type	Orig	Prop	mcsta.vi	mcsta.lp-lpsolve-mono	mcsta.lp-copt-mono	mcsta.lp-highs-topo	mcsta.lp-gurobi-mono	mcsta.lp-glop-topo	mcsta.lp-gurobi-topo	mcsta.lp-glop-mono	mcsta.lp-highs-mono	mcsta.lp-lpsolve-topo	mcsta.lp-copt-topo	mcsta.lp-mosek-mono	mcsta.lp-cplex-mono	mcsta.lp-cplex-topo	mcsta.lp-mosek-topo	best
wlan.6-0.time_min	mdp	prism	E	219.4	768	252.3	71.0	105.7	98.5	78.7	768	131.6	401.0	74.1	768	512	72.9	72.1	71.0
dpm.4-8-100.TminQueuesFull	ma	modest	E	1	768	512	768	512	768	768	768	768	768	512	512	768	768	512	1
readers-writers.5.pr_many_requests	ma	greatspn	P	1536	20000	1	1	1	1	1	1	1	20000	1	1	1	1	1	1
consensus.6-2.disagree	mdp	prism	P	34.9	768	369.2	512	768	379.2	512	768	768	768	768	768	768	768	768	34.9
flexible-manufacturing.21-1.M3Fail_E	ma	greatspn	E	6.2	768	768	768	768	768	768	768	768	768	768	768	768	768	768	6.2
consensus.4-4.steps_max	mdp	prism	E	1.2	275.0	1.5	2.5	12.4	1.3	1.1	12.5	7.4	15.5	1.1	9.0	5.5	4.4	5.9	1.1
readers-writers.20.exp_time_many_requests	ma	greatspn	E	2.3	768	512	768	309.5	768	259.3	768	768	768	512	439.4	512	512	484.7	2.3
ftwc.4-5.TimeMin	ma	modest	E	1536	20000	1	1	1	1	1	20000	1	20000	1	1	1	1	1	1
dpm.4-8-100.PmaxQueue1Full	ma	modest	P	1	768	368.8	768	512	768	512	768	768	768	768	768	768	768	768	1
ij.20.stable	mdp	prism	P	45.1	768	768	175.4	1024	20000	57.4	768	768	768	324.2	768	768	33.3	20000	33.3
firewire.true-36-400.time_min	mdp	prism	E	184.3	768	1024	71.1	1024	78.4	66.5	1024	1024	768	71.9	1024	1024	75.9	72.3	66.5
elevators.b-11-9.goal	mdp	ppddl	P	4.0	768	18.0	3.1	21.7	7.5	3.6	58.3	18.3	87.0	7.2	16.9	8.7	4.4	3.9	3.1
stream.500.exp_buffertime	ma	prism-ma	E	1	768	20000	1	1.3	1	1	768	2.1	1	1	768	478.1	1	1	1
csma.3-6.time_min	mdp	prism	E	351.2	1024	1024	51.2	1024	389.6	56.4	1024	1024	768	52.3	1024	1024	57.9	54.7	51.2
consensus.4-2.steps_min	mdp	prism	E	1	768	1	1	1	1	1	1.1	1.1	240.1	1	3.1	1.6	3.1	1.9	1
dpm.6-8-5.PmaxQueuesFull	ma	modest	P	193.0	768	1024	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	1024	193.0
csma.3-6.all_before_max	mdp	prism	P	285.5	768	1024	49.4	1024	51.2	52.6	1024	1024	50.8	50.3	1024	1024	51.8	51.4	49.4
firewire.true-3-800.time_sending	mdp	prism	E	45.6	768	61.5	2.9	145.9	2.7	2.8	512	418.0	3.0	2.8	453.2	512	2.8	2.7	2.7
wlan.5-0.cost_min	mdp	prism	E	24.1	768	40.4	9.4	23.6	13.7	9.3	768	19.0	67.2	9.1	377.9	512	9.3	10.0	9.1
firewire.true-3-600.time_max	mdp	prism	E	20.6	768	24.6	1.4	80.5	1.4	1.5	319.4	17.4	1.7	1.3	115.1	512	1.5	1.4	1.3
wlan-large.2.E_1	pta	modest	E	19.5	768	768	76.8	512	174.4	512	1024	512	768	25.5	768	768	29.7	10.7	10.7
readers-writers.35.pr_many_requests	ma	greatspn	P	5.0	768	768	768	768	768	768	768	768	768	768	768	768	768	768	5.0
consensus.4-4.disagree	mdp	prism	P	1.2	240.9	2.6	3.1	9.7	2.2	5.4	17.6	15.9	14.7	17.7	15.4	5.9	2.6	16.7	1.2
firewire.true-3-600.time_min	mdp	prism	E	2.0	768	22.0	1	3.8	1	1	512	4.9	1.1	1	95.9	145.8	1	1	1
wlan.5-0.cost_max	mdp	prism	E	40.0	768	32.6	7.0	26.4	12.2	9.6	768	21.8	44.9	6.8	512	768	7.5	7.1	6.8
consensus.4-2.steps_max	mdp	prism	E	1	62.7	1	1	1	1	1	3.7	1.2	4.3	1	3.2	1.8	1	2.3	1
flexible-manufacturing.9-1.M3Fail_E	ma	greatspn	E	1	512	39.9	310.4	31.9	20000	37.6	435.9	240.6	512	38.5	38.4	69.5	70.6	66.7	1
csma.3-6.all_before_min	mdp	prism	P	271.0	768	1024	51.5	1024	49.6	50.1	1024	1024	50.1	50.8	1024	1024	50.7	49.3	49.3
readers-writers.35.pr_network	ma	greatspn	P	5.3	768	768	768	768	768	768	768	768	768	768	768	768	768	768	5.3
readers-writers.40.pr_network	ma	greatspn	P	7.1	768	768	768	768	768	768	768	768	768	768	1024	1024	1024	1024	7.1
firewire.true-36-400.time_max	mdp	prism	E	768	768	1024	159.9	1024	163.2	170.7	1024	1024	768	155.0	1024	1024	169.4	163.8	155.0
csma.3-6.time_max	mdp	prism	E	356.9	1024	1024	47.9	1024	76.2	51.6	1024	1024	512	49.3	1024	1024	54.2	48.7	47.9
consensus.4-4.steps_min	mdp	prism	E	1	20000	1.6	3.0	12.3	1.1	1	3.7	3.9	20000	1	9.7	7.4	8.7	5.1	1
wlan.5-0.num_collisions	mdp	prism	E	38.7	768	24.2	16.3	20.1	14.5	11.6	512	85.0	37.9	6.8	512	123.7	7.4	7.4	6.8
firewire-pta.30-2500.eventually	pta	prism	P	50.6	768	174.8	11.6	11.1	32.5	7.0	121.7	24.7	768	122.0	225.4	232.8	226.0	105.3	7.0
wlan.6-0.time_max	mdp	prism	E	360.7	768	137.2	50.4	123.0	75.4	52.5	768	166.1	252.7	48.0	768	512	51.9	52.5	48.0
ftwc.4-5.TimeMax	ma	modest	E	1536	20000	1	1	1	20000	1	20000	1	1	1	1	1	1	1	1
dpm.4-8-25.TminQueuesFull	ma	modest	E	1	768	768	768	512	768	768	768	768	768	512	512	768	768	512	1
wlan.3-0.cost_min	mdp	prism	E	1	512	1.5	1	1	1	1	128.9	1	3.8	1	8.8	8.2	1	1	1
wlan.3-0.num_collisions	mdp	prism	E	1	68.4	1.1	1	1.2	1	1	24.8	3.4	2.1	1	12.2	9.9	1	1	1
wlan.4-0.cost_max	mdp	prism	E	4.4	768	7.7	1.1	5.1	2.2	1.4	768	3.8	9.6	1.1	87.6	117.9	1.2	1.3	1.1
dpm.4-8-25.PmaxQueue1Full	ma	modest	P	1	768	368.5	768	512	768	512	768	768	768	768	768	768	768	768	1
polling-system.3-3-5.TmaxBothFull	ma	modest	E	1536	5.9	1	1.9	7.5	20000	1.2	20000	1.8	4.8	1	5.7	2.8	3.5	56.6	1
dpm.4-8-5.PmaxQueue1Full	ma	modest	P	1	768	395.3	768	512	768	512	768	768	768	512	768	768	768	768	1
consensus.2-16.steps_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.4-8-5.TminQueuesFull	ma	modest	E	1	768	512	768	512	768	768	768	768	768	512	512	768	768	512	1
echoring.100.MaxOffline1	mdp	modest	P	4.9	768	1536	1	1.3	1	1	512	1536	1	1	1536	1536	1	1	1
zenotravel.4-2-2.goal	mdp	ppddl	P	10.9	768	8.9	10.2	6.0	20000	7.1	20000	8.4	768	11.1	5.8	5.9	7.7	6.9	5.8
firewire.true-36-200.time_min	mdp	prism	E	21.3	768	768	9.7	40.2	22.5	9.1	1024	91.6	768	10.0	768	1024	19.3	16.2	9.1
dpm.6-4-5.PmaxQueuesFull	ma	modest	P	4.7	768	768	768	1024	768	1024	768	768	768	768	1024	1024	1024	1024	4.7
firewire.true-3-200.time_sending	mdp	prism	E	1	511.2	1.2	1	1	1	1	4.1	5.6	1	1	2.5	6.5	1	1	1
echoring.100.MinOffline1	mdp	modest	P	5.2	768	217.7	1	29.0	1	1	512	768	1	1	131.7	512	1	1	1
ftwc.8-5.TimeMin	ma	modest	E	1536	20000	1.1	20000	13.8	20000	1.7	20000	2.3	20000	1	4.0	23.8	1.9	1.3	1
echoring.50.MinOffline2	mdp	modest	P	1.2	768	16.7	1	30.4	1	1	222.9	512	1	1	31.8	118.9	1	1	1
echoring.50.MinFailed	mdp	modest	P	1.1	768	15.4	1	60.6	1	1	251.5	512	1	1	41.7	94.1	1	1	1
echoring.50.MaxOffline2	mdp	modest	P	1.2	768	1536	1	1	1	1	159.3	1536	1	1	1536	1536	1	1	1
firewire.true-3-800.time_min	mdp	prism	E	4.2	768	53.4	1.4	7.5	1.5	1.5	512	8.5	1.8	1.5	273.3	243.7	1.3	1.4	1.3
reentrant-queues.3-3-3-5.TmaxBothQueuesFull	ma	modest	E	1	423.2	42.2	79.4	177.3	43.3	192.5	31.3	94.2	262.2	38.5	15.0	129.7	81.1	20.9	1
consensus.4-4.c2	mdp	prism	P	1.1	56.5	1	2.2	8.7	1.5	2.2	4.6	6.8	11.3	1	13.4	2.3	2.9	13.4	1
wlan.0-0.time_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
echoring.50.MaxOffline3	mdp	modest	P	1.4	768	1536	1	1	1	1	173.0	1536	1	1	1536	1536	1	1	1
echoring.50.MinOffline3	mdp	modest	P	1.3	768	17.1	1	30.7	1	1	226.7	512	1	1	39.8	114.2	1	1	1
firewire.true-3-800.time_max	mdp	prism	E	43.3	768	60.2	2.7	133.6	2.8	2.9	512	40.2	3.0	2.7	412.5	512	2.7	2.8	2.7
flexible-manufacturing.3-1.M2Fail_E	ma	greatspn	E	1536	20000	1	1	1	20000	1	20000	1	20000	1	1	1	1	1	1
firewire.true-36-200.time_max	mdp	prism	E	178.3	768	512	25.2	1024	29.6	52.9	768	768	512	20.2	768	1024	36.4	27.0	20.2
readers-writers.40.exp_time_many_requests	ma	greatspn	E	6.0	768	768	768	768	768	768	768	768	768	768	768	1024	1024	1024	6.0
ftwc.8-5.TimeMax	ma	modest	E	1536	20000	1	1	24.0	20000	1	20000	2.1	20000	20000	1.5	4.4	1.3	1	1
firewire.true-3-400.time_sending	mdp	prism	E	5.2	768	9.5	1	9.8	1	1	48.8	38.2	1	1	20.1	47.6	1	1	1
consensus.2-16.steps_min	mdp	prism	E	1	20000	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.8-4-5.PmaxQueue1Full	ma	modest	P	195.7	768	1024	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	1024	195.7
firewire-pta.30-7500.eventually	pta	prism	P	42.0	768	169.2	12.0	11.6	32.0	6.9	120.3	24.9	768	123.9	216.8	312.5	202.1	95.5	6.9
dpm.8-4-5.TminQueuesFull	ma	modest	E	246.2	768	1024	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	1024	246.2
firewire.true-3-600.time_sending	mdp	prism	E	19.9	768	32.1	1.6	36.9	1.5	1.5	242.0	146.6	1.7	1.5	124.9	512	1.5	1.5	1.5
consensus.6-2.c2	mdp	prism	P	28.5	768	47.9	505.1	213.4	277.1	512	512	512	768	768	768	768	512	768	28.5
wlan.3-0.cost_max	mdp	prism	E	1	512	1.4	1	1.3	1	1	120.1	1	2.4	1	10.0	16.0	1	1	1
dpm.6-6-5.PmaxQueuesFull	ma	modest	P	42.0	768	768	768	1024	768	1024	768	768	768	768	1024	1024	1024	768	42.0
wlan.4-0.cost_min	mdp	prism	E	2.7	768	7.6	1.3	2.6	2.4	1.4	512	3.9	15.2	1.4	50.2	41.9	1.5	1.6	1.3
dpm.6-8-5.TminQueuesFull	ma	modest	E	187.6	768	1024	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	1024	187.6
csma.2-6.all_before_max	mdp	prism	P	1	231.6	1	1	1	1	1	10.8	1	1	1	1	1	1	1	1
wlan.6-0.num_collisions	mdp	prism	E	336.6	768	136.6	86.9	111.2	78.9	73.3	768	512	192.8	48.6	768	320.4	51.9	51.9	48.6
dpm.6-8-5.PmaxQueue1Full	ma	modest	P	172.8	768	1024	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	1024	172.8
flexible-manufacturing.9-1.M2Fail_E	ma	greatspn	E	372.8	768	214.9	512	298.2	20000	201.6	20000	512	768	217.8	308.9	512	512	291.2	201.6
firewire.true-3-200.time_max	mdp	prism	E	1	512	1.1	1	1	1	1	3.4	1	1	1	2.2	6.0	1	1	1
consensus.6-2.steps_min	mdp	prism	E	26.7	768	320.6	320.1	512	108.3	129.7	512	768	768	72.8	768	768	768	768	26.7
resource-gathering.400-30-30.expsteps	mdp	prism	E	1	768	8.2	1.4	27.8	1.4	1.3	46.8	9.4	3.5	3.5	4.9	8.3	1.1	3.3	1
wlan.6-0.cost_max	mdp	prism	E	342.5	768	134.2	48.9	131.1	73.7	54.8	768	180.2	241.2	48.7	768	768	49.4	51.9	48.7
dpm.4-8-100.PmaxQueuesFull	ma	modest	P	1	768	512	768	512	768	768	768	768	768	768	768	768	768	768	1
wlan.5-0.time_max	mdp	prism	E	49.5	768	29.5	6.7	18.7	11.9	9.6	768	21.8	43.2	6.9	305.1	512	7.0	7.3	6.7
readers-writers.20.pr_network	ma	greatspn	P	2.4	768	512	768	411.8	768	281.4	768	768	768	512	512	768	768	512	2.4
tireworld.35.goal	mdp	ppddl	P	26.7	768	64.5	38.4	1024	46.7	33.6	512	93.8	1024	173.2	104.7	1024	32.4	1024	26.7
echoring.100.MinOffline3	mdp	modest	P	5.0	768	186.5	1	82.5	1	1	512	768	1	1	108.3	341.9	1	1	1
echoring.100.MaxOffline3	mdp	modest	P	5.0	768	1536	1	1.3	1	1	512	1536	1	1	1536	1536	1	1	1
echoring.100.MaxOffline2	mdp	modest	P	4.6	768	1536	1	1.4	1	1	512	1536	1	1	1536	1536	1	1	1
echoring.100.MinOffline2	mdp	modest	P	4.5	768	179.2	1	84.4	1	1	512	768	1	1	101.1	234.5	1	1	1
readers-writers.20.pr_many_requests	ma	greatspn	P	2.3	768	512	768	512	768	512	768	768	768	512	768	768	768	768	2.3
wlan.2-0.time_max	mdp	prism	E	1	46.6	1	1	1	1	1	5.8	1	1	1	1.3	1.7	1	1	1
echoring.50.MinOffline1	mdp	modest	P	1.3	768	16.2	1	1	1	1	244.6	512	1	1	50.5	160.9	1	1	1
echoring.50.MaxOffline1	mdp	modest	P	1.3	768	1536	1	1	1	1	192.2	1536	1	1	1536	1536	1	1	1
consensus.2-16.disagree	mdp	prism	P	1	1	1536	1	1536	1	1	1	1	1	1536	1	1	1	1	1
wlan.4-0.num_collisions	mdp	prism	E	4.0	512	5.2	3.7	4.1	2.9	1.7	113.8	14.8	8.6	1.1	79.2	12.5	1.3	1.4	1.1
wlan.5-0.time_min	mdp	prism	E	22.8	768	37.0	8.9	23.9	15.3	9.4	768	21.5	70.0	9.5	369.9	492.4	10.1	9.7	8.9
wlan-large.2.E_and	pta	modest	E	20.3	768	768	186.1	512	243.5	503.4	768	768	768	59.1	768	512	15.6	8.6	8.6
zeroconf.1000-8-false.correct_min	mdp	prism	P	3.9	768	468.8	512	768	768	768	768	512	768	267.2	768	768	768	768	3.9
wlan.6-0.cost_min	mdp	prism	E	225.7	768	246.8	72.0	105.1	87.0	72.4	768	130.7	397.4	70.4	768	512	71.7	73.1	70.4
firewire-pta.30-5000.eventually	pta	prism	P	42.4	768	169.4	11.8	11.2	37.3	6.6	110.8	25.3	768	123.4	229.5	238.4	207.4	97.7	6.6
consensus.6-2.steps_max	mdp	prism	E	48.3	768	163.8	426.2	306.1	152.7	414.5	768	768	768	96.9	768	768	512	768	48.3
stream.500.exp_restarts	ma	prism-ma	E	1	768	85.1	1	1.4	1	1	768	512	1	1	768	512	1	1	1
stream.1000.exp_restarts	ma	prism-ma	E	5.5	768	512	1	5.0	1	1	768	768	1	1	768	768	1	1	1
csma.2-6.all_before_min	mdp	prism	P	1	3.7	1	1	1	1	1	3.2	1	1	1	1.2	1	1	1	1
zeroconf.20-8-false.correct_min	mdp	prism	P	3.2	768	200.4	512	768	768	768	768	512	768	189.0	768	512	512	768	3.2
dpm.6-4-5.PmaxQueue1Full	ma	modest	P	3.4	768	768	768	1024	768	1024	768	768	768	768	1024	768	768	1024	3.4
dpm.6-4-5.TminQueuesFull	ma	modest	E	4.2	768	768	768	1024	768	1024	768	768	768	768	1024	1024	1024	1024	4.2
readers-writers.5.pr_network	ma	greatspn	P	1536	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
consensus.2-16.c2	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
consensus.4-2.disagree	mdp	prism	P	1	51.9	1	1	1.1	1	1	4.7	4.4	3.9	1	4.4	1.5	1	2.7	1
wlan.4-0.time_min	mdp	prism	E	2.6	768	7.8	1.3	2.6	2.9	1.4	768	3.6	16.5	1.4	43.9	46.4	1.4	1.6	1.3
readers-writers.40.pr_many_requests	ma	greatspn	P	6.3	768	768	768	768	768	768	768	768	768	768	768	1024	768	1024	6.3
firewire.true-36-400.time_sending	mdp	prism	E	768	768	1024	185.7	1024	185.7	182.7	1024	1024	768	157.3	1024	1024	173.2	159.5	157.3
wlan.3-0.time_max	mdp	prism	E	1	512	1.2	1	1.4	1	1	80.9	1	2.5	1	7.6	11.6	1	1	1
consensus.2-8.steps_min	mdp	prism	E	1	1	1	1	1	1	1	1	1	20000	1	1	1	1	1	1
dpm.4-8-25.PmaxQueuesFull	ma	modest	P	1	768	512	768	512	768	768	768	768	768	768	768	768	768	768	1
firewire.true-3-400.time_max	mdp	prism	E	5.5	768	10.0	1	11.3	1	1	48.5	4.5	1	1	16.8	33.0	1	1	1
echoring.100.MinFailed	mdp	modest	P	4.8	768	189.0	1	120.0	1	1	512	768	1	1	199.4	256.5	1	1	1
brp-pta.64-12-32-256.Emax	pta	modest	E	113.3	768	1024	20.2	1024	20.4	21.3	1024	1024	21.2	21.2	1024	1024	21.1	21.1	20.2
dpm.4-8-5.PmaxQueuesFull	ma	modest	P	1	768	512	768	512	768	768	768	768	768	768	768	768	768	768	1
resource-gathering.1300-100-100.expsteps	mdp	prism	E	17.2	768	512	15.0	512	15.3	12.2	768	437.5	37.8	36.2	427.2	212.1	12.2	40.9	12.2
dpm.8-4-5.PmaxQueuesFull	ma	modest	P	238.2	768	1024	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	1024	238.2
wlan-large.2.E_or	pta	modest	E	17.8	768	512	185.2	512	165.6	509.9	1024	768	768	52.1	43.5	512	13.4	7.0	7.0
stream.1000.exp_buffertime	ma	prism-ma	E	5.4	768	20000	1	5.3	1	1	768	10.1	1	1	768	768	1	1	1
dpm.6-6-5.PmaxQueue1Full	ma	modest	P	31.7	768	768	768	1024	768	1024	768	768	768	768	1024	768	768	1024	31.7
dpm.6-6-5.TminQueuesFull	ma	modest	E	37.8	768	768	768	1024	768	1024	768	768	768	768	768	1024	1024	768	37.8
readers-writers.5.exp_time_many_requests	ma	greatspn	E	1536	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
consensus.4-2.c2	mdp	prism	P	1	10.6	1	1	1	1	1	1.3	1	3.0	1	2.5	1	1	2.2	1
wlan.4-0.time_max	mdp	prism	E	4.6	768	7.0	1.1	5.2	2.4	1.3	768	3.8	9.9	1.1	42.3	64.4	1.3	1.1	1.1
firewire.true-36-200.time_sending	mdp	prism	E	128.8	768	768	39.7	1024	38.2	40.1	768	768	512	20.3	768	1024	34.8	25.6	20.3
wlan.3-0.time_min	mdp	prism	E	1	512	1.4	1	1	1	1	226.8	1	4.0	1	8.0	9.5	1	1	1
readers-writers.35.exp_time_many_requests	ma	greatspn	E	4.9	768	768	768	768	768	768	768	768	768	768	768	768	768	768	4.9


==> plotdata/quantile-premise.csv <==
n	Storm.vi-mecq-toposhifted	Storm.vi2pi-mecq-topo-exactlushifted	Storm.vi2lp-gurobi-nobndsshifted	Storm.vi2lp-soplex-exactnobndsshifted	Storm.vi2pi-gmresshifted	Storm.vi2pi-vishifted	Storm.vi2pi-mecq-topo-ovishifted	Storm.vi2pi-mecq-topo-vishifted	Storm.vi-mecqshifted	Storm.vi2lp-mecq-topo-gurobishifted	Storm.vi2pi-mecq-topo-gmresshifted	Storm.vishifted	Storm.vi2lp-mecq-topo-soplex-exactshifted	Storm.vi2pi-ovishifted	Storm.vi2pi-exactlushifted	Storm.vi-toposhifted	Storm.vi2pi-lushifted	Storm.vi2pi-mecq-topo-lushifted	mcsta.vishifted	Storm.ovi-toposhifted	Storm.ovishifted	Storm.pi-vishifted	Storm.pi-ovishifted	Storm.pi-lushifted	Storm.pi-exactlushifted	Storm.pi-mecqshifted	Storm.pi-mecq-topo-lushifted	Storm.pishifted	Storm.pi-mecq-topo-vishifted	Storm.pi-mecq-topo-exactlushifted	Storm.pi-mecq-topo-ovishifted	Storm.pi-toposhifted	Storm.pi-mecq-toposhifted	Storm.lp-mecq-topo-soplex-exactshifted	Storm.lpshifted	Storm.lp-mecq-topo-gurobi-4autoinitshifted	Storm.lp-gurobi-4autoiniteqshifted	Storm.lp-mecq-topo-glpkshifted	Storm.lp-nobndsshifted	Storm.lp-gurobi-4dualsimplnobndsshifted	Storm.lp-mecq-topo-z3-exactshifted	Storm.lp-soplex-nobndsshifted	Storm.lp-mecqshifted	Storm.lp-gurobi-4autoeqshifted	Storm.lp-mecq-topo-gurobi-4autoeqshifted	Storm.lp-mecq-topo-gurobi-4autonobndsshifted	Storm.lp-gurobi-4autonobndsshifted	Storm.lp-mecq-topo-gurobi-16autoshifted	Storm.lp-gurobi-16autonobndsshifted	Storm.lp-gurobi-4autoshifted	Storm.lp-toposhifted	Storm.lp-gurobi-4barriernobndsshifted	Storm.lp-mecq-topo-gurobi-4autoiniteqshifted	Storm.lp-mecq-topo-gurobi-4autoshifted	Storm.lp-soplex-exactnobndsshifted	Storm.lp-gurobi-4primalsimplnobndsshifted	Storm.lp-gurobi-4autoinitshifted	Storm.lp-mecq-topo-gurobi-4dualsimplshifted	Storm.lp-mecq-topo-gurobi-4barriershifted	Storm.lp-mecq-topo-soplexshifted	Storm.lp-mecq-topo-gurobi-4primalsimplshifted	Storm.lp-z3-exactnobndsshifted	Storm.lp-glpk-nobndsshifted	Storm.lp-mecq-toposhifted	mcsta.lp-lpsolve-monoshifted	mcsta.lp-copt-monoshifted	mcsta.lp-gurobi-monoshifted	mcsta.lp-glop-toposhifted	mcsta.lp-gurobi-toposhifted	mcsta.lp-glop-monoshifted	mcsta.lp-highs-monoshifted	mcsta.lp-lpsolve-toposhifted	mcsta.lp-copt-toposhifted	mcsta.lp-highs-toposhifted	mcsta.lp-mosek-monoshifted	mcsta.lp-cplex-monoshifted	mcsta.lp-cplex-toposhifted	mcsta.lp-mosek-toposhifted	Storm.rs-exactshifted	Storm.rs-mecq-topo-exactshifted	Storm.bestshifted	mcsta.bestshifted
1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	85.17	0.1	0.1																0.1	0.1	
2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	186.721	0.1	0.1																0.1	0.1	
3	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	192.872	0.1	0.1																0.1	0.1	
4	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	252.314	0.1	0.1																0.1	0.1	
5	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	594.329	0.1	0.1																0.1	0.1	
6	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	951.002	0.1	0.1																0.1	0.1	
7	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	1134.321	0.1	0.1																0.1	0.1	
8	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	1265.592	0.1	0.1																0.1	0.1	
9	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
10	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
11	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	1.074	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
12	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	1.949	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
13	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	2.058	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
14	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	2.182	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
15	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	2.299	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
16	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	2.37	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
17	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	2.444	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
18	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	2.46	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
19	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	2.463	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
20	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	2.488	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
21	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	2.609	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
22	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	2.684	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
23	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	2.799	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
24	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	2.812	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
25	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	2.893	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
26	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	2.969	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
27	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	3.008	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
28	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	3.053	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
29	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	3.123	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
30	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	3.221	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
31	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	3.33	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
32	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	3.421	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
33	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	3.481	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
34	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	3.531	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
35	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	3.551	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
36	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	3.75	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
37	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	3.759	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
38	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	3.771	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
39	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	3.832	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
40	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	4.116	0.1	0.1	0.1	2.072	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
41	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	4.12	0.1	0.1	0.1	2.226	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
42	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	4.157	0.1	0.1	0.1	2.28	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
43	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	4.221	0.1	0.1	0.1	2.351	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
44	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	4.299	0.1	0.1	0.1	2.372	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
45	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	4.441	0.1	0.1	0.1	2.407	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
46	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	4.486	0.1	0.1	0.1	2.443	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
47	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	4.566	0.1	0.1	0.1	2.45	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
48	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	4.675	0.1	0.1	0.1	2.564	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.1	0.1	
49	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	4.694	0.1	0.1	0.1	2.653	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.104	0.1	
50	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	4.727	0.1	0.1	0.1	2.784	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.105	0.1	
51	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	4.755	0.1	0.1	0.1	2.79	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.11	0.1	
52	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	4.774	0.1	0.1	0.1	2.929	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.11	0.1	
53	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	4.785	0.1	0.1	0.1	2.967	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.111	0.1	
54	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	4.805	0.1	0.1	0.1	3.003	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.119	0.1	
55	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	5.021	0.1	0.1	0.1	3.029	0.1	0.1		0.1	0.1			0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.142	0.1	
56	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	5.165	0.1	0.1	0.1	3.126	0.1	0.1		0.1	0.1			0.117	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.144	0.1	
57	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	5.219	0.1	0.1	0.1	3.179	0.1	0.1		0.1	0.1			0.123	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.147	0.1	
58	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	5.317	0.1	0.1	0.1	3.276	0.1	0.1		0.1	0.1			0.128	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.153	0.1	
59	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	5.351	0.1	0.1	0.1	3.422	0.1	0.1		0.1	0.1			0.211	0.103	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.159	0.1	
60	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	5.468	0.1	0.1	0.1	3.459	0.1	0.1		0.1	0.1				0.108	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.171	0.1	
61	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	5.504	0.1	0.1	0.1	3.504	0.1	0.1		0.1	0.1				0.112	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.173	0.1	
62	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	5.706	0.1	0.1	0.1	3.539	0.1	0.1		0.1	0.1				0.116	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.177	0.1	
63	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	5.765	0.1	0.1	0.1	3.768	0.1	0.1		0.1	0.1				0.117	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.11	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.186	0.1	
64	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	5.869	0.1	0.1	0.1	3.832	0.1	0.1		0.1	0.1				0.12	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.113	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.251	0.1	
65	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	5.983	0.1	0.1	0.1	3.863	0.1	0.1		0.1	0.1				0.122	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.114	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.269	0.1	
66	0.1	0.1	0.1	0.113	0.1	0.1	0.1	0.1	0.1	0.1	0.1	6.001	0.1	0.1	0.1	3.926	0.1	0.1		0.1	0.1				0.124	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.114	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																0.504	0.1	
67	0.1	0.1	0.1	0.117	0.1	0.1	0.1	0.1	0.1	0.1	0.1	6.054	0.11	0.1	0.1	4.059	0.1	0.1		0.1	0.1				0.125	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.126	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																29.466	0.1	
68	0.1	0.1	0.1	0.122	0.1	0.1	0.1	0.1	0.1	0.1	0.1	6.347	0.113	0.1	0.1	4.142	0.1	0.1		0.1	0.1				0.127	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.13	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																78.662	0.1	
69	0.1	0.1	0.1	0.135	0.1	0.1	0.1	0.1	0.1	0.1	0.1	6.456	0.116	0.1	0.1	4.167	0.1	0.1		0.1	0.1				0.13	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.101	0.1	0.1	0.1	0.1	0.1	0.1	0.143	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																90.655	0.1	
70	0.1	0.1	0.1	0.144	0.1	0.1	0.1	0.1	0.1	0.1	0.1	6.529	0.116	0.1	0.1	4.185	0.1	0.1		0.1	0.1				0.146	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.101	0.1	0.1	0.1	0.1	0.1	0.1	0.151	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																148.242	0.1	
71	0.1	0.1	0.1	0.148	0.1	0.1	0.1	0.1	0.1	0.1	0.1	7.456	0.137	0.1	0.1	4.412	0.1	0.1		0.1	0.1				0.147	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.103	0.1	0.1	0.1	0.1	0.1	0.1	0.154	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																273.943	0.1	
72	0.1	0.1	0.1	0.168	0.1	0.1	0.1	0.1	0.1	0.1	0.1	7.562	0.143	0.1	0.1	4.415	0.1	0.1		0.1	0.1				0.153	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.105	0.1	0.1	0.1	0.1	0.1	0.1	0.184	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																603.575	0.1	
73	0.1	0.1	0.1	0.181	0.1	0.1	0.1	0.1	0.1	0.1	0.1	9.208	0.154	0.1	0.1	4.458	0.1	0.1		0.1	0.1				0.156	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.105	0.1	0.1	0.1	0.1	0.1	0.1	0.187	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																988.99	0.1	
74	0.1	0.1	0.1	0.199	0.1	0.1	0.1	0.1	0.1	0.1	0.1	9.54	0.182	0.1	0.1	4.498	0.1	0.1		0.1	0.1				0.157	0.1	0.1	0.106	0.1	0.1	0.1	0.107	0.1	0.128	0.1	0.1	0.1	0.1	0.1	0.1	0.189	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																1527.796	0.1	
75	0.1	0.1	0.1	0.213	0.1	0.1	0.1	0.1	0.1	0.1	0.1	10.192	0.183	0.1	0.1	4.602	0.1	0.1		0.1	0.1				0.16	0.1	0.1	0.107	0.1	0.1	0.1	0.107	0.1	0.131	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																	0.1	
76	0.1	0.1	0.1	0.284	0.1	0.1	0.1	0.1	0.1	0.1	0.1	11.645	0.185	0.1	0.1	4.636	0.1	0.1		0.1	0.1				0.161	0.1	0.1	0.112	0.1	0.1	0.1	0.111	0.1	0.132	0.1	0.1	0.1	0.1	0.1	0.1	0.209	0.324	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																	0.1	
77	0.1	0.1	0.1	0.321	0.1	0.1	0.1	0.1	0.1	0.1	0.1	88.521	0.206	0.1	0.1	4.69	0.1	0.1		0.1	0.1				0.172	0.1	0.1	0.112	0.1	0.1	0.1	0.113	0.1	0.133	0.1	0.1	0.1	0.1	0.1	0.1	0.227	0.358	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1		0.1	0.1																	0.1	
78	0.1	0.1	0.1	0.346	0.1	0.1	0.1	0.1	0.1	0.1	0.1	145.604	0.217	0.1	0.1	4.711	0.1	0.1		0.1	0.1				0.174	0.1	0.1	0.112	0.1	0.1	0.1	0.113	0.1	0.134	0.1	0.1	0.1	0.1	0.1	0.1	0.248	0.793	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.122	0.1	0.1	0.1	0.1	0.1		0.1	0.1																	0.1	
79	0.1	0.1	0.1	0.795	0.1	0.1	0.1	0.1	0.1	0.1	0.1	146.019	0.217	0.1	0.1	4.753	0.1	0.1		0.1	0.1				0.176	0.1	0.1	0.213	0.1	0.1	0.1	0.215	0.1	0.159	0.1	0.1	0.127	0.1	0.1	0.1	0.263	0.882	0.1	0.1	0.1	0.1	0.1	0.1	0.119	0.1	0.1	0.134	0.1	0.1		0.131	0.1	0.1	0.1	0.1	0.1		0.1	0.1																	0.1	
80	0.1	0.1	0.1	1.206	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.278	0.1	0.1	4.771	0.1	0.1		0.1	0.1				0.181	0.1	0.1		0.1	0.1	0.1		0.1	0.161		0.1		0.1			0.267		0.1		0.1	0.1		0.1			0.1		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
81	0.1	0.1	0.1	1.964	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.306	0.1	0.1	4.819	0.1	0.1		0.1	0.1				0.189	0.1	0.1		0.1	0.1	0.1		0.1	0.17		0.1		0.1			0.406		0.1		0.1	0.1		0.1			0.1		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
82	0.1	0.1	0.1	4.117	0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.331	0.1	0.1	5.058	0.1	0.1		0.1	0.1				0.191	0.1	0.1		0.1	0.1	0.1		0.1	0.171		0.1		0.1			0.447		0.1		0.1	0.1		0.1			0.1		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
83	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.363	0.1	0.1	5.122	0.1	0.1		0.1	0.1				0.192	0.1	0.1		0.1	0.1	0.1		0.1	0.171		0.1		0.1			0.537		0.1		0.1	0.1		0.1			0.1		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
84	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1		0.815	0.1	0.1	5.128	0.1	0.1		0.1	0.1				0.194	0.1	0.1		0.1	0.1	0.1		0.1	0.173		0.1		0.1			0.606		0.1		0.1	0.1		0.1			0.1		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
85	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1		1.177	0.1	0.1	5.335	0.1	0.1		0.1	0.1				0.198	0.1	0.1		0.1	0.1	0.1		0.1	0.19		0.1		0.1			0.607		0.1		0.1	0.1		0.1			0.1		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
86	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1		2.014	0.1	0.1	5.338	0.1	0.1		0.1	0.1				0.202	0.1	0.1		0.1	0.1	0.1		0.1	0.205		0.1		0.1			0.609		0.1		0.1	0.1		0.1			0.1		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
87	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1		4.003	0.1	0.1	5.457	0.1	0.1		0.1	0.1				0.21	0.1	0.1		0.1	0.1	0.1		0.1	0.242		0.1		0.1			0.65		0.1		0.1	0.1		0.1			0.1		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
88	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1			0.1	0.1	5.46	0.1	0.1		0.1	0.1				0.211	0.1	0.1		0.1	0.1	0.1		0.1	0.262		0.1		0.1			0.715		0.1		0.1	0.1		0.1			0.1		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
89	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1			0.1	0.1	5.703	0.1	0.1		0.1	0.1				0.211	0.1	0.1		0.1	0.1	0.1		0.1			0.1		0.1			0.865		0.1		0.1	0.1		0.1			0.1		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
90	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1			0.1	0.1	5.781	0.1	0.1		0.1	0.1				0.212	0.1	0.1		0.1	0.1	0.1		0.1			0.1		0.1			1.259		0.1		0.1	0.1		0.1			0.111		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
91	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1			0.1	0.1	5.849	0.1	0.1		0.1	0.1				0.217	0.1	0.1		0.1	0.1	0.1		0.1			0.1		0.1			1.289		0.1		0.1	0.1		0.1			0.113		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
92	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1			0.1	0.1	5.972	0.1	0.1		0.1	0.1				0.229	0.1	0.1		0.1	0.1	0.1		0.1			0.1		0.1			1.292		0.1		0.1	0.1		0.1			0.119		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
93	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1			0.1	0.1	5.988	0.1	0.1		0.1	0.1				0.229	0.1	0.1		0.1	0.1	0.1		0.1			0.1		0.1			1.417		0.1		0.1	0.1		0.1			0.12		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
94	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1			0.1	0.1	6.105	0.1	0.1		0.1	0.1				0.232	0.1	0.1		0.1	0.1	0.1		0.1			0.1		0.1			1.655		0.1		0.1	0.1		0.1			0.122		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
95	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1			0.1	0.1	6.326	0.1	0.1		0.1	0.1				0.234	0.1	0.1		0.1	0.1	0.1		0.1			0.1		0.1			3.353		0.1		0.1	0.1		0.1			0.156		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
96	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1			0.1	0.1	6.428	0.1	0.1		0.1	0.1				0.243	0.1	0.1		0.1	0.1	0.1		0.1			0.1		0.1			3.374		0.1		0.1	0.1		0.1			0.157		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
97	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1			0.1	0.1	6.519	0.1	0.1		0.1	0.1				0.244	0.1	0.1		0.1	0.1	0.1		0.1			0.1		0.1			3.437		0.1		0.1	0.1		0.1			0.157		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
98	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1			0.1	0.1	7.409	0.1	0.1		0.1	0.1				0.244	0.1	0.1		0.1	0.1	0.1		0.1			0.1		0.1			3.665		0.1		0.1	0.1		0.1			0.193		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
99	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1			0.1	0.1	7.518	0.1	0.1		0.1	0.1				0.248	0.1	0.1		0.1	0.1	0.1		0.1			0.1		0.1			4.117		0.1		0.1	0.1		0.1			0.193		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
100	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1			0.1	0.1	10.199	0.1	0.1		0.1	0.1				0.256	0.1	0.1		0.1	0.1	0.1		0.1			0.1		0.1			4.892		0.1		0.1	0.1		0.1			0.195		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
101	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1			0.1	0.1	11.561	0.1	0.1		0.102	0.1				0.257	0.1	0.1		0.1	0.1	0.1		0.1			0.1		0.1			5.184		0.1		0.1	0.1		0.1			0.23		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
102	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1			0.1	0.1	88.399	0.1	0.1		0.114	0.1				0.266	0.1	0.1		0.1	0.1	0.1		0.1			0.1		0.1			6.292		0.1		0.1	0.1		0.1			0.233		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
103	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1			0.1	0.1	145.917	0.1	0.1		0.14	0.146				0.268	0.1	0.1		0.1	0.1	0.1		0.1			0.1		0.1			6.665		0.1		0.1	0.1		0.1			0.247		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
104	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1			0.1	0.1	146.811	0.1	0.1		0.377	0.375				0.284	0.1	0.1		0.1	0.1	0.1		0.1			0.1		0.1			7.301		0.1		0.1	0.1		0.1			0.267		0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
105	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1			0.1	0.1		0.1	0.1		0.92	0.94				0.303	0.1	0.1		0.1	0.1	0.1		0.1			0.1		0.1			7.712		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
106	0.1	0.1	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1			0.1	0.1		0.1	0.1		2.021	1.909				0.317	0.1	0.1		0.1	0.1	0.1		0.1			0.1		0.1			13.418		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
107	0.1	0.102	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1			0.686	0.1		0.1	0.1		6.687	6.888				0.319	0.1	0.1		0.1	0.1	0.1		0.1			0.1		0.1			13.443		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
108	0.1	0.102	0.1		0.1	0.1	0.1	0.1	0.1	0.1	0.1			6.325	0.1		0.1	0.1		7.196	7.046				0.322	0.1	0.1		0.1	0.1	0.109		0.1			0.1		0.1			15.46		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
109	0.1	0.103	0.1		0.1	0.1	0.108	0.1	0.1	0.1	0.1			23.299	0.1		0.1	0.1		8.382	8.309				0.324	0.1	0.1		0.1	0.1	0.191		0.1			0.1		0.1			19.419		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
110	0.1	0.105	0.1		0.1	0.1	0.124	0.1	0.1	0.1	0.1			25.165	0.1		0.1	0.1		15.292	14.654				0.329	0.1	0.1		0.1	0.1	0.23		0.1			0.1		0.1			20.926		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
111	0.1	0.112	0.1		0.1	0.1	0.433	0.1	0.1	0.1	0.1			26.144	0.1		0.1	0.1		27.888	26.719				0.33	0.1	0.1		0.1	0.1	3.77		0.1			0.1		0.1			22.509		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
112	0.1	0.133	0.1		0.1	0.1	0.673	0.1	0.1	0.1	0.1			751.583	0.1		0.1	0.1		31.235	29.918				0.333	0.1	0.1		0.1	0.1	5.936		0.1			0.1		0.1			22.766		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
113	0.1	0.135	0.1		0.1	0.1	6.676	0.1	0.1	0.1	0.1				0.1		0.1	0.1		47.729	39.862				0.342	0.1	0.1		0.107	0.1	10.631		0.1			0.1		0.1			23.248		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
114	0.1	0.141	0.1		0.1	0.1	8.775	0.131	0.1	0.1	0.1				0.1		0.1	0.105		65.838	66.021				0.351	0.1	0.1		0.321	0.1	23.091		0.1			0.1		0.1			23.627		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
115	0.1	0.163	0.1		0.1	0.2	24.206	0.231	0.1	0.1	0.1				0.1		0.1	0.122		404.533	400.702				0.361	0.1	0.1		0.353	0.1	25.237		0.1			0.1		0.1			23.91		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
116	0.502	0.174	0.1		0.1	0.889	26.149	0.845	0.503	0.1	0.109				0.1		0.124	0.227		1150.677	981.125				0.399	0.1	0.1		0.459	0.1	25.904		0.1			0.1		0.1			25.816		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
117	0.645	0.178	0.1		0.125	1.142	27.244	1.086	0.647	0.1	0.122				0.1		0.221	0.239							0.4	0.1	0.1		0.492	0.1	87.952		0.1			0.1		0.1			35.43		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
118	0.699	0.183	0.1		0.222	1.238		1.177	0.696	0.101	0.22				0.1		0.534	0.492							0.402	0.1	0.1		0.495	0.1			0.1			0.1		0.1			35.651		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
119	0.701	0.188	0.1		0.535	1.242		1.181	0.703	0.109	0.527				0.1		0.687	0.633							0.411	0.1	0.1		1.929	0.1			0.1			0.1		0.1			35.686		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
120	0.947	0.19	0.147		0.657	2.059		1.926	0.945	0.127	0.651				0.1		0.742	0.685							0.419	0.1	0.1		14.78	0.1			0.1			0.1		0.1			37.278		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
121	1.437	0.207	0.199		0.688	151.036		145.074	1.451	0.13	0.68				0.1		0.764	0.686							0.42	0.1	0.1		144.787	0.1			0.1			0.1		0.1			39.506		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
122	1.491	0.207	0.214		0.745				1.48	0.139	0.734				0.1		1.007	0.922							0.424	0.1	0.1			0.1			0.1			0.1		0.1			47.486		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
123	1.505	0.271	0.243		0.761				1.509	0.166	0.736				0.1		1.159	1.138							0.437	0.1	0.1			0.1			0.1			0.1		0.1			71.821		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
124	1.527	0.313	0.259		1.004				1.542	0.241	1.015				0.1		1.577	1.454							0.448	0.1	0.1			0.1			0.1			0.1		0.1			101.945		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
125	1.629	0.339	0.509		1.397				1.639	0.268	1.381				0.1		1.584	1.467							0.453	0.1	0.1			0.1			0.1			0.1		0.1			135.051		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
126	2.158	0.453	0.525		1.571				2.128	0.51	1.56				0.1		1.6	1.471							0.465	0.1	0.1			0.102			0.1			0.1		0.1			247.042		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
127	2.179	0.509	0.651		1.576				2.163	0.651	1.561				0.1		1.653	1.477							0.465	0.1	0.1			0.103			0.1			0.1		0.1			1203.495		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
128	2.186	0.666	0.661		1.598				2.174	0.669	1.589				0.1		1.734	1.605							0.465	0.1	0.1			0.103			0.1			0.1		0.1			1412.733		0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
129	2.208	0.703	0.702		1.628				2.212	0.703	1.615				0.1		2.289	2.105							0.476	0.1	0.1			0.104			0.1			0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
130	2.312	0.704	0.705		1.731				2.322	0.71	1.729				0.1		2.297	2.122							0.506	0.1	0.1			0.107			0.1			0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
131	2.847	0.788	0.948		1.858				2.844	0.94	1.803				0.102		2.323	2.132							0.512	0.1	0.1			0.108			0.1			0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
132	2.852	0.96	1.474		2.294				2.864	1.473	2.278				0.104		2.352	2.144							0.524	0.1	0.1			0.108			0.1			0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
133	2.867	0.984	1.474		2.307				2.879	1.477	2.291				0.105		2.455	2.267							0.536	0.1	0.1			0.122			0.1			0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
134	2.896	1.197	1.496		2.327				2.891	1.498	2.316				0.105		3.018	2.733							0.539	0.1	0.1			0.136			0.1			0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
135	2.985	1.199	1.516		2.359				2.993	1.526	2.347				0.105		3.035	2.788							0.54	0.1	0.1			0.137			0.1			0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
136	3.522	1.484	1.63		2.456				3.522	1.62	2.451				0.106		3.048	2.811							0.564	0.1	0.1			0.138			0.1			0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
137	3.538	1.503	2.092		3.014				3.531	2.136	2.997				0.113		3.082	2.836							0.566	0.1	0.1			0.138			0.1			0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
138	3.553	1.538	2.136		3.027				3.553	2.165	3.01				0.114		3.189	2.933							0.574	0.1	0.1			0.141			0.1			0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
139	3.579	1.633	2.176		3.056				3.576	2.166	3.032				0.13		3.732	3.446							0.59	0.1	0.1			0.144			0.1			0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
140	3.677	1.686	2.19		3.07				3.675	2.188	3.067				0.132		3.734	3.455							0.603	0.1	0.1			0.146			0.1			0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
141	4.206	1.856	2.288		3.185				4.207	2.29	3.167				0.133		3.787	3.475							0.612	0.1	0.1			0.148			0.1			0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
142	4.218	2.183	2.803		3.732				4.214	2.806	3.712				0.133		3.797	3.498							0.619	0.1	0.1			0.149			0.1			0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
143	4.245	2.196	2.816		3.745				4.232	2.808	3.712				0.138		3.896	3.595							0.634	0.1	0.1			0.15			0.1			0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
144	4.271	2.21	2.839		3.766				4.251	2.837	3.75				0.138		4.212	4.113							0.636	0.1	0.1			0.16			0.1			0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
145	4.364	2.262	2.883		3.785				4.261	2.892	3.77				0.142		4.449	4.12							0.653	0.1	0.1			0.171			0.1			0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
146	4.887	2.405	2.956		3.891				4.899	2.956	3.886				0.143		4.458	4.135							0.662	0.1	0.1			0.179			0.1			0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
147		2.821	3.464		4.442					3.468	4.433				0.147		4.469	4.164							0.672	0.1	0.1			0.182			0.1			0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
148		2.883	3.477		4.451					3.482	4.453				0.147		4.513	4.164							0.682	0.1	0.1			0.185			0.1			0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
149		2.908	3.496		4.462					3.493	4.462				0.148		4.617	4.788							0.694	0.1	0.1			0.186			0.106			0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
150		3.054	3.515		4.516					3.512	4.492				0.149		5.168								0.716	0.129	0.114			0.189			0.13			0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
151		3.143	3.618		4.613					3.619	4.597				0.155		6.807								0.734		1.972			0.194						0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
152		3.454	4.136		5.172					4.136	5.16				0.155										0.754					0.195						0.1		0.1					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.1	0.1			0.1																	0.1	
153		3.586	4.138							4.141					0.164										0.769					0.195						0.1		0.102					0.1		0.1	0.1		0.1					0.1	0.1				0.1	0.1	0.104	0.1			0.1																	0.1	
154		3.593	4.165							4.163					0.165										0.779					0.196						0.134		0.108					0.1		0.1	0.103		0.1					0.1	0.1				0.1	0.1	0.124	0.1			0.108																	0.1	
155		3.617	4.195							4.187					0.186										0.79					0.2						0.155		0.123					0.224		0.1	0.129		0.1					0.1	0.1				0.1	0.118	0.279	0.1			0.119																	0.1	
156		3.775	4.271							4.281					0.191										0.841					0.204								0.907					0.371		0.102	0.251		0.135					0.134	0.117				0.121	0.154	0.3	0.12			0.121																	0.1	
157		3.942	4.765							4.77					0.194										0.876					0.207								1.784					0.454		0.13	0.311		0.164					0.154	0.151				0.147	0.483	0.949	0.148			0.148																	0.1	
158		4.198													0.195										0.909					0.211								2.804							0.155	0.514																																			0.1	
159		4.307													0.198										0.923					0.219																																																			0.1	
160		4.311													0.198										1.047					0.24																																																			0.1	
161		4.327													0.198										1.049					0.244																																																			0.1	
162		4.537													0.201										1.119					0.244																																																			0.1	
163		4.55													0.203										1.144					0.253																																																			0.105	
164		5.031													0.212										1.26					0.271																																																			0.132	
165		6.919													0.229										1.364					0.281																																																			0.155	
166		9.588													0.256										1.411					0.283																																																			0.165	
167		10.808													0.261										1.458					0.286																																																			0.174	
168		11.851													0.268										1.693					0.294																																																			0.179	
169		11.886													0.275										1.719					0.294																																																			0.186	
170		12.325													0.282										1.721					0.317																																																			0.195	
171		12.568													0.296										1.874					0.318																																																			0.201	
172		14.104													0.314										2.044					0.372																																																			0.229	
173		17.459													0.373										2.123					0.373																																																			0.261	
174		18.497													0.379										2.163					0.379																																																			0.275	
175		19.512													0.399										2.27					0.403																																																			0.314	
176		19.67													0.409										2.27					0.451																																																			0.373	
177		19.697													0.456										2.373					0.502																																																			0.456	
178		24.271													0.461										2.497					0.513																																																			0.461	
179		24.487													0.463										2.67					0.522																																																			0.463	
180		24.509													0.568										2.706					0.543																																																			0.522	
181		27.004													0.572										2.821					0.671																																																			0.572	
182		29.662													0.635										3.037					0.735																																																			0.635	
183		32.614													0.742										3.089					0.879																																																			0.742	
184		33.193													0.812										3.217					0.97																																																			0.812	
185		40.838													0.951										3.379					1.189																																																			0.951	
186		44.768													1.188										3.404					1.492																																																			1.188	
187		46.744													1.237										3.525					1.631																																																			1.237	
188		48.347													1.3										3.694					2.083																																																			1.3	
189		50.379													1.704										4.116					2.251																																																			1.704	
190		67.734													1.792										4.155					2.317																																																			1.792	
191		71.463													1.915										4.32					2.524																																																			1.915	
192		71.707													2.68										4.537					3.002																																																			2.27	
193		72.573													3.311										4.629					3.081																																																			3.081	
194		73.314													3.79										4.697					3.34																																																			3.311	
195		76.366													4.141										6.853					3.962																																																			3.34	
196		81.848													4.9										7.866					7.16																																																			4.9	
197		100.283													5.637										8.781					7.166																																																			5.637	
198		116.933													7.024										8.911					7.369																																																			7.024	
199		118.475													8.283										11.28					9.402																																																			7.866	
200		131.77													11.351										16.468					11.817																																																			11.351	


==> plotdata/quantile-qvbs-f.csv <==
n	Storm.vi-mecq-toposhifted	Storm.vi2pi-gmresshifted	Storm.vi2pi-vishifted	Storm.vi-toposhifted	Storm.vi-mecqshifted	Storm.vi2pi-lushifted	Storm.vi2pi-mecq-topo-gmresshifted	Storm.vishifted	Storm.vi2pi-ovishifted	Storm.vi2pi-exactlushifted	Storm.ovi-toposhifted	Storm.ovishifted	Storm.pi-vishifted	Storm.pi-ovishifted	Storm.pi-lushifted	Storm.pi-exactlushifted	Storm.pi-mecqshifted	Storm.pishifted	Storm.pi-toposhifted	Storm.pi-mecq-toposhifted	Storm.lp-mecq-topo-soplex-exactshifted	Storm.lpshifted	Storm.lp-gurobi-4autoiniteqshifted	Storm.lp-mecq-topo-glpkshifted	Storm.lp-nobndsshifted	Storm.lp-gurobi-4dualsimplnobndsshifted	Storm.lp-mecq-topo-z3-exactshifted	Storm.lp-soplex-nobndsshifted	Storm.lp-mecqshifted	Storm.lp-gurobi-4autoeqshifted	Storm.lp-mecq-topo-gurobi-4primalsimplshifted	Storm.lp-gurobi-4autonobndsshifted	Storm.lp-mecq-topo-gurobi-16autoshifted	Storm.lp-gurobi-16autonobndsshifted	Storm.lp-gurobi-4autoshifted	Storm.lp-toposhifted	Storm.lp-gurobi-4barriernobndsshifted	Storm.lp-mecq-topo-gurobi-4autoshifted	Storm.lp-soplex-exactnobndsshifted	Storm.lp-gurobi-4primalsimplnobndsshifted	Storm.lp-gurobi-4autoinitshifted	Storm.lp-mecq-topo-gurobi-4dualsimplshifted	Storm.lp-mecq-topo-gurobi-4barriershifted	Storm.lp-mecq-topo-soplexshifted	Storm.lp-z3-exactnobndsshifted	Storm.lp-glpk-nobndsshifted	Storm.lp-mecq-toposhifted	Storm.rs-mecq-topo-exactshifted	Storm.bestshifted
1	0.675	0.1	0.389	0.1	0.677	0.1	0.1	0.979	0.762	0.194	0.747	1.072	0.242	0.674	0.1	0.216	0.1	0.1	0.1	0.1	0.714	0.147	0.226	0.182	0.174	0.165	886.962	0.482	0.134	0.226	0.154	0.164	0.1	0.164	0.135	0.1	0.573	0.1	1.279	0.754	0.134	0.1	0.408	1.724		0.938	0.1	9.597	0.1
2	1.116	0.1	0.638	0.708	1.146	22.406	0.1	1.082	1.222	12.602	1.12	1.459	0.336	1.027	21.179	10.824	0.1	0.1	0.1	0.1	2.551	0.993	0.996	2.63	1.254	1.2		2.389	0.971	1.13	1.516	1.259	0.394	2.924	1.039	0.442	2.43	0.435	2.446	6.366	1.029	0.421	1.543	15.211		14.24	0.425	31.297	0.1
3	1.343	0.101	0.811	1.014	2.459	78.657	0.1	4.484	3.211	13.036	1.439	3.36	0.434	2.922	57.986	13.423	0.191	0.1	0.1	0.164	9.732	1.371	1.362	20.42	1.417	1.386		6.754	1.368	1.313	1.601	1.45	1.279	3.284	1.736	1.287	7.985	1.252	28.094	6.454	1.468	1.264	1.653	20.869		30.125	1.298	34.529	0.1
4	1.354	0.511	2.261	1.314	2.719	79.959	0.507	5.537	3.254	17.359	1.569	3.583	1.887	2.943	62.925	13.436	0.208	0.231	0.221	0.194	28.416	7.366	14.513	23.392	6.944	7.326			7.336	13.581	1.628	8.197	1.542	8.157	8.512	1.471	8.726	1.526		6.663	8.559	1.517	1.749	26.298			1.478	36.592	0.1
5	1.364	0.552	2.285	1.349	2.903	81.947	0.687	5.857	4.722	17.583	1.595	3.649	2.055	4.466	82.094	18.071	0.459	0.67	0.688	0.51	29.851	7.602	40.118	23.72	7.399	7.347			8.003	42.961	6.352	8.317	1.561	13.162	8.603	1.625	9.046	1.596		11.594	9.925	1.585	1.784	42.53			1.591	36.789	0.242
6	2.569	0.827	3.28	1.381	4.175	101.566	0.827	6.799	4.798	20.839	1.628	5.656	5.66	10.814	103.029	42.965	0.5	0.672	0.795	0.885	34.207	8.901	54.381	30.069	7.831	8.053			8.289	63.168	6.391	9.511	1.723	16.133	11.142	1.74	31.281	1.758		12.715	10.705	1.751	2.109	48.903			1.802	40.048	0.434
7	2.861	3.529	8.501	3.631	8.101	1168.637	1.559	9.701	9.155	43.066	2.666	5.805	9.553	18.717		55.461	3.194	4.152	2.47	2.23	53.054	34.164	68.78	111.344	27.662	29.976			35.374	76.085	6.42	35.439	6.245	40.698	41.939	5.75	33.956	6.046		29.345	40.227	6.609	6.095	60.36			6.454	98.402	1.314
8	3.338	4.874	16.712	4.183	11.64		1.767	12.234	18.6	47.787	3.466	9.641	13.135	277.7		55.671	5.185	6.952	3.044	2.428	53.558	37.054	86.444	113.641	30.801	31.025			37.438	84.925	6.625	35.462	6.355	41.648	43.405	5.985	38.476	6.326		30.014	41.396	6.649	6.299	84.158			6.662	176.134	1.343
9	4.607	5.836	17.573	5.396	11.908		1.866	13.078	53.346	84.509	3.698	15.009	14.729	491.212		58.514	5.99	7.668	3.094	2.436	114.386	38.625	105.197	114.715	32.28	32.264			37.72	106.573	6.768	41.124	6.384	50.731	43.704	6.455	39.528	6.509		31.252	41.98	6.698	6.705	113.942			6.706		1.349
10	5.97	9.105	27.237	5.534	13.845		3.356	14.061	280.933	89.935	5.53	20.268	115.483			60.784	6.543	7.8	4.579	3.427	124.848	38.81	105.774	115.653	34.354	35.191			40.971	117.062	7.983	42.036	6.821	58.183	47.706	6.621	40.761	6.848		31.739	44.106	6.747	6.845	261.944			6.864		1.887
11	6.078	10.433	113.63	5.59	14.513		5.179	16.695	293.198	98.789	6.73	22.395	149.398			80.885	8.959	8.353	7.815	5.738	133.731	43.092	232.217	128.489	38.169	37.811			41.156	247.355	11.963	42.134	7.036	60.763	48.34	6.874	52.22	6.917		32.991	46.132	7.002	6.915	1466.787			6.945		2.055
12	6.089	11.992	126.434	5.631	16.137		6.15	17.502	491.567	108.93	6.87	26.658	154.104			944.596	11.705	12.499	10.589	9.088		126.787	260.341	264.017	122.659	148.762			125.07	268.579	79.673	150.041	63.194	126.777	137.463	74.081	215.598	61.803		331.074	241.19	79.165	81.325	1557.533			80.228		2.719
13	6.638	12.307	130.474	5.926	17.141		6.595	21.073		109.17	6.911	28.28	239.051				12.578	13.19	10.638	9.368		374.655	263.816		321.684	317.857			377.268	277.751	100.464	221.456	85.522	251.06	234.082	261.501	216.943	81.292		348.973	269.602	253.42	81.907				265.832		4.175
14	6.675	16.8	157.834	5.93	24.264		7.1	25.359		553.188	7.031	30.512	251.364				13.097	18.41	11.406	9.892		402.714	331.547		348.974	395.445			403.85	317.228	254.679	243.558	117.056	261.811	253.225	507.974	246.805	237.63		585.31	284.656	493.26	220.414				584.446		4.183
15	8.797	20.095	243.773	5.984	25.398		7.155	51.981			7.067	32.422	266.259				17.467	18.982	12.386	10.395		605.026	375.173		756.444	745.23			605.26	812.586	1495.879	278.821	234.329	316.255	275.96	618.894	1380.869	259.589		646.388	377.267	685.258	261.086				608.554		5.534
16	9.053	20.856	252.298	8.241	66.84		7.339	54.071			9.199	38.662	274.983				18.308	20.554	12.402	10.849		744.954	455.529		870.824	863.004			760.61	1182.255	1582.0	322.889	261.876	345.038	445.318	769.176		294.596		676.495	380.588	753.461	266.247				754.998		5.631
17	11.284	66.742	286.748	11.421	67.821		7.75	61.778			9.713	44.428	306.084				19.924	23.28	13.151	11.514											1642.924		287.074	988.689				332.285					267.862						5.66
18	11.968	76.046	303.814	11.708	117.286		11.27	124.023			11.156	67.332	341.524				21.284	46.148	13.796	13.351													294.727					1702.917					1381.961						5.926
19	13.083	76.617	320.235	13.002	129.087		11.563	125.656			16.012	71.855	397.535				55.479	47.857	19.498	13.537																													5.93
20	29.725	84.57	357.663	61.31	131.775		19.181	132.656			18.203	147.783	589.975				56.841	71.096	23.838	18.828																													5.984
21	126.252	113.477	438.333	253.783	132.332		22.41	255.634			22.41	191.335	746.719				262.726	268.613	241.653	176.218																													9.053
22	147.592	139.615	762.421	355.446	133.615		78.638	354.536			33.839	261.14	815.959				823.758	863.396	264.297	254.112																													11.284
23	183.669	259.612		386.603	144.57		259.145	389.354			193.25	294.547					1328.344	1452.198	1330.615	642.972																													11.708
24	261.483	262.337		1247.066	253.195		293.282	929.387			198.78	323.552								1502.612																													13.002
25	1234.925	416.431			1429.756		436.09	1478.588			259.954	332.634																																					24.264
26	1790.957				1793.779						499.985	1029.32																																					117.286
27											1664.316																																						144.57
28																																																	252.298
29																																																	1234.925
30																																																	
31																																																	


==> plotdata/quantile-qvbs-full.csv <==
n	Storm.vi-mecq-toposhifted	Storm.vi2pi-mecq-topo-exactlushifted	Storm.vi2lp-gurobi-nobndsshifted	Storm.vi2lp-soplex-exactnobndsshifted	Storm.vi2pi-gmresshifted	Storm.vi2pi-vishifted	Storm.vi2pi-mecq-topo-ovishifted	Storm.vi2pi-mecq-topo-vishifted	Storm.vi-mecqshifted	Storm.vi2lp-mecq-topo-gurobishifted	Storm.vi2pi-mecq-topo-gmresshifted	Storm.vishifted	Storm.vi2lp-mecq-topo-soplex-exactshifted	Storm.vi2pi-ovishifted	Storm.vi2pi-exactlushifted	Storm.vi-toposhifted	Storm.vi2pi-lushifted	Storm.vi2pi-mecq-topo-lushifted	mcsta.vishifted	Storm.ovi-toposhifted	Storm.ovishifted	Storm.pi-vishifted	Storm.pi-ovishifted	Storm.pi-lushifted	Storm.pi-exactlushifted	Storm.pi-mecqshifted	Storm.pi-mecq-topo-lushifted	Storm.pishifted	Storm.pi-mecq-topo-vishifted	Storm.pi-mecq-topo-exactlushifted	Storm.pi-mecq-topo-ovishifted	Storm.pi-toposhifted	Storm.pi-mecq-toposhifted	Storm.lp-mecq-topo-soplex-exactshifted	Storm.lpshifted	Storm.lp-mecq-topo-gurobi-4autoinitshifted	Storm.lp-gurobi-4autoiniteqshifted	Storm.lp-mecq-topo-glpkshifted	Storm.lp-nobndsshifted	Storm.lp-gurobi-4dualsimplnobndsshifted	Storm.lp-mecq-topo-z3-exactshifted	Storm.lp-soplex-nobndsshifted	Storm.lp-mecqshifted	Storm.lp-gurobi-4autoeqshifted	Storm.lp-mecq-topo-gurobi-4autoeqshifted	Storm.lp-mecq-topo-gurobi-4autonobndsshifted	Storm.lp-gurobi-4autonobndsshifted	Storm.lp-mecq-topo-gurobi-16autoshifted	Storm.lp-gurobi-16autonobndsshifted	Storm.lp-gurobi-4autoshifted	Storm.lp-toposhifted	Storm.lp-gurobi-4barriernobndsshifted	Storm.lp-mecq-topo-gurobi-4autoiniteqshifted	Storm.lp-mecq-topo-gurobi-4autoshifted	Storm.lp-soplex-exactnobndsshifted	Storm.lp-gurobi-4primalsimplnobndsshifted	Storm.lp-gurobi-4autoinitshifted	Storm.lp-mecq-topo-gurobi-4dualsimplshifted	Storm.lp-mecq-topo-gurobi-4barriershifted	Storm.lp-mecq-topo-soplexshifted	Storm.lp-mecq-topo-gurobi-4primalsimplshifted	Storm.lp-z3-exactnobndsshifted	Storm.lp-glpk-nobndsshifted	Storm.lp-mecq-toposhifted	mcsta.lp-lpsolve-monoshifted	mcsta.lp-copt-monoshifted	mcsta.lp-gurobi-monoshifted	mcsta.lp-glop-toposhifted	mcsta.lp-gurobi-toposhifted	mcsta.lp-glop-monoshifted	mcsta.lp-highs-monoshifted	mcsta.lp-lpsolve-toposhifted	mcsta.lp-copt-toposhifted	mcsta.lp-highs-toposhifted	mcsta.lp-mosek-monoshifted	mcsta.lp-cplex-monoshifted	mcsta.lp-cplex-toposhifted	mcsta.lp-mosek-toposhifted	Storm.rs-exactshifted	Storm.rs-mecq-topo-exactshifted	Storm.bestshifted	mcsta.bestshifted
1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
3	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
4	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
5	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
6	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
7	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
8	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
9	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
10	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
11	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
12	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
13	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
14	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
15	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
16	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
17	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
18	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
19	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
20	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
21	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
22	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
23	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
24	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
25	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
26	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
27	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
28	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
29	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
30	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
31	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.101	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
32	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.124	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
33	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.126	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
34	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.134	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
35	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.135	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
36	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.146	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
37	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.15	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
38	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.205	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
39	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.217	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
40	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.248	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
41	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.265	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
42	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.274	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
43	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.338	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
44	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.367	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
45	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.383	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
46	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.384	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
47	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.51	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
48	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.513	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
49	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.586	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
50	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.598	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
51	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.607	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
52	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.624	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
53	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.738	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
54	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.742	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
55	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.782	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
56	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	1.002	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
57	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	1.047	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
58	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	1.081	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
59	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	1.132	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
60	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	1.863	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
61	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	1.922	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
62	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	1.927	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
63	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	1.927	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
64	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.101	0.1	0.1	0.1	0.1	0.1	0.1	2.226	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
65	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.102	0.1	0.1	0.1	0.1	0.1	0.1	2.857	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
66	0.1	0.1	0.1	0.103	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.101	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.104	0.1	0.1	0.1	0.1	0.1	0.1	3.333	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
67	0.1	0.1	0.1	0.105	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.107	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.106	0.1	0.1	0.1	0.1	0.1	0.1	4.02	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
68	0.1	0.1	0.1	0.105	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.107	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.107	0.1	0.1	0.1	0.1	0.1	0.1	4.733	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
69	0.1	0.1	0.1	0.106	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.109	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.11	0.1	0.1	0.1	0.1	0.1	0.1	4.818	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1
70	0.1	0.1	0.1	0.115	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.11	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.114	0.1	0.1	0.1	0.1	0.1	0.1	4.924	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.154	0.1	0.1	0.1
71	0.1	0.1	0.1	0.118	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.116	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.12	0.1	0.1	0.1	0.1	0.1	0.1	4.932	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.16	0.1	0.1	0.1
72	0.1	0.1	0.1	0.134	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.116	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.161	0.1	0.1	0.1	0.1	0.1	0.1	4.952	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.206	0.1	0.1	0.1
73	0.1	0.1	0.1	0.193	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.126	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.165	0.1	0.1	0.1	0.1	0.1	0.1	6.911	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.215	0.1	0.1	0.1
74	0.1	0.1	0.1	0.194	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.127	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.174	0.1	0.1	0.1	0.1	0.1	0.1	7.744	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.226	0.1	0.1	0.1
75	0.1	0.1	0.1	0.195	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.13	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.178	0.1	0.1	0.1	0.1	0.1	0.1	9.062	0.1	0.1	0.3	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.24	0.1	0.1	0.1
76	0.1	0.1	0.1	0.197	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.13	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.182	0.1	0.1	0.1	0.1	0.1	0.1	9.204	0.104	0.1	0.3	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.272	0.1	0.1	0.1
77	0.1	0.1	0.1	0.198	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.133	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.183	0.1	0.1	0.1	0.1	0.1	0.1	9.335	0.108	0.1	0.3	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.295	0.1	0.1	0.1
78	0.1	0.1	0.1	0.206	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.135	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.191	0.1	0.1	0.1	0.1	0.1	0.1	9.573	0.12	0.1	0.3	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.338	0.1	0.1	0.1
79	0.1	0.1	0.1	0.212	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.15	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.194	0.1	0.1	0.1	0.1	0.1	0.1	9.817	0.14	0.1	0.5	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.344	0.1	0.1	0.1
80	0.1	0.1	0.1	0.22	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.157	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.195	0.1	0.1	0.1	0.1	0.1	0.1	9.999	0.163	0.1	0.5	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.37	0.1	0.1	0.1
81	0.1	0.1	0.1	0.228	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.162	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.197	0.1	0.1	0.1	0.1	0.1	0.1	10.693	0.174	0.1	0.5	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.38	0.1	0.1	0.1
82	0.1	0.1	0.1	0.247	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.201	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.1	0.1	12.794	0.177	0.1	0.6	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.386	0.1	0.1	0.1
83	0.1	0.1	0.1	0.247	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.265	0.104	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.203	0.1	0.1	0.1	0.1	0.1	0.1	13.219	0.191	0.1	0.6	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.39	0.1	0.1	0.1
84	0.1	0.1	0.1	0.252	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.27	0.108	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.219	0.1	0.1	0.1	0.1	0.1	0.1	13.257	0.208	0.1	0.6	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.399	0.1	0.1	0.1
85	0.1	0.1	0.1	0.258	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.273	0.109	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.229	0.1	0.1	0.1	0.1	0.1	0.1	14.855	0.21	0.1	0.6	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.409	0.1	0.1	0.1
86	0.1	0.1	0.1	0.261	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.279	0.115	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.24	0.1	0.1	0.1	0.1	0.1	0.1	15.269	0.281	0.1	0.8	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.431	0.1	0.1	0.1
87	0.1	0.1	0.1	0.267	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.305	0.121	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.249	0.1	0.1	0.1	0.1	0.1	0.1	15.824	0.409	0.1	0.9	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.462	0.1	0.1	0.1
88	0.1	0.1	0.1	0.279	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.342	0.151	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.252	0.1	0.1	0.1	0.1	0.1	0.1	18.428	0.415	0.1	0.9	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.463	0.1	0.1	0.1
89	0.1	0.1	0.1	0.293	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.373	0.175	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.253	0.1	0.1	0.1	0.1	0.1	0.1	18.793	0.45	0.1	0.9	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.488	0.1	0.1	0.1
90	0.1	0.1	0.1	0.327	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.377	0.182	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.255	0.1	0.1	0.1	0.1	0.1	0.1	19.865	0.456	0.1	0.9	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.553	0.1	0.1	0.1
91	0.1	0.1	0.1	0.336	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.417	0.184	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.274	0.1	0.1	0.1	0.1	0.1	0.1	22.42	0.468	0.1	0.9	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.578	0.1	0.1	0.1
92	0.1	0.1	0.1	0.342	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.447	0.192	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.282	0.1	0.1	0.1	0.1	0.1	0.1	22.527	0.478	0.1	0.9	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.582	0.1	0.1	0.1
93	0.1	0.1	0.1	0.343	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.454	0.217	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.307	0.1	0.1	0.1	0.1	0.1	0.1	24.316	0.481	0.1	1.0	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.659	0.1	0.1	0.1
94	0.1	0.1	0.1	0.381	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.481	0.238	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.317	0.1	0.1	0.1	0.1	0.1	0.1	26.337	0.604	0.1	1.0	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.778	0.1	0.1	0.1
95	0.1	0.1	0.1	0.383	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.502	0.239	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.326	0.1	0.1	0.1	0.1	0.1	0.1	29.073	0.65	0.1	1.0	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.867	0.1	0.1	0.1
96	0.1	0.1	0.1	0.383	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.505	0.241	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.328	0.1	0.1	0.1	0.1	0.1	0.1	32.916	0.697	0.1	1.0	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.872	0.101	0.1	0.1
97	0.1	0.1	0.1	0.392	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.513	0.242	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.328	0.1	0.1	0.1	0.1	0.1	0.1	33.269	0.703	0.1	1.0	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	1.011	0.101	0.1	0.1
98	0.1	0.1	0.1	0.393	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.52	0.242	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.335	0.1	0.1	0.1	0.1	0.1	0.1	34.585	0.706	0.1	1.1	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	1.059	0.104	0.1	0.1
99	0.1	0.1	0.1	0.474	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.528	0.243	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.335	0.1	0.1	0.1	0.1	0.1	0.1	36.261	0.708	0.1	1.3	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	1.121	0.113	0.1	0.1
100	0.1	0.1	0.1	0.546	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.104	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.534	0.243	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.401	0.1	0.1	0.1	0.1	0.1	0.1	37.077	0.712	0.1	1.3	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	1.126	0.115	0.1	0.1
101	0.1	0.1	0.1	0.609	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.11	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.538	0.243	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.404	0.1	0.1	0.1	0.1	0.1	0.1	47.259	0.714	0.1	1.4	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	1.159	0.116	0.1	0.1
102	0.1	0.1	0.1	0.777	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.11	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.104	0.1	0.1	0.1	0.1	0.1	0.1	0.592	0.244	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.407	0.1	0.1	0.1	0.1	0.1	0.1	54.051	0.812	0.1	1.4	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	1.262	0.126	0.1	0.1
103	0.1	0.1	0.1	0.806	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.113	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.106	0.1	0.1	0.1	0.1	0.1	0.1	0.596	0.249	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.418	0.1	0.1	0.1	0.1	0.1	0.1	54.209	0.815	0.1	1.5	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	0.1	0.2	0.1	0.1	0.1	1.299	0.133	0.1	0.1
104	0.1	0.1	0.1	0.81	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.115	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.108	0.1	0.1	0.1	0.1	0.1	0.1	0.601	0.251	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.501	0.1	0.1	0.1	0.1	0.1	0.1	55.09	0.817	0.1	1.5	0.1	0.1	0.1	0.1	0.2	0.2	0.1	0.1	0.1	0.2	0.1	0.1	0.1	1.317	0.134	0.1	0.1
105	0.1	0.1	0.1	0.831	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.117	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.111	0.1	0.1	0.1	0.1	0.1	0.1	0.612	0.255	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.51	0.1	0.1	0.1	0.1	0.1	0.1	60.286	0.823	0.1	1.5	0.1	0.1	0.1	0.1	0.2	0.2	0.1	0.1	0.1	0.2	0.1	0.1	0.1	1.335	0.134	0.1	0.1
106	0.1	0.1	0.1	0.834	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.118	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.112	0.1	0.1	0.1	0.1	0.1	0.1	0.613	0.255	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.538	0.1	0.1	0.1	0.1	0.1	0.1	62.206	0.913	0.1	1.5	0.1	0.1	0.1	0.1	0.2	0.2	0.1	0.1	0.1	0.2	0.1	0.1	0.1	1.345	0.139	0.1	0.1
107	0.1	0.1	0.1	0.908	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.118	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.113	0.1	0.1	0.1	0.1	0.1	0.1	0.655	0.258	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.57	0.1	0.1	0.1	0.1	0.1	0.1	63.532	0.917	0.1	1.5	0.1	0.1	0.1	0.1	0.2	0.2	0.1	0.1	0.1	0.2	0.1	0.1	0.1	1.361	0.14	0.1	0.1
108	0.1	0.1	0.1	0.922	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.121	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.113	0.1	0.1	0.1	0.1	0.1	0.1	0.673	0.26	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.574	0.1	0.1	0.1	0.1	0.1	0.1	63.756	0.918	0.1	1.6	0.1	0.1	0.1	0.1	0.3	0.2	0.1	0.1	0.1	0.3	0.1	0.1	0.1	1.368	0.144	0.1	0.1
109	0.1	0.1	0.1	0.944	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.122	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.114	0.1	0.1	0.1	0.1	0.1	0.1	0.719	0.261	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.608	0.1	0.1	0.1	0.1	0.1	0.1	64.345	0.92	0.1	1.8	0.1	0.1	0.1	0.1	0.3	0.2	0.1	0.1	0.1	0.3	0.1	0.1	0.1	1.368	0.161	0.1	0.1
110	0.1	0.1	0.1	1.058	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.124	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.115	0.1	0.1	0.1	0.1	0.1	0.1	0.843	0.353	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.681	0.1	0.1	0.1	0.1	0.1	0.1	73.807	0.924	0.1	1.8	0.1	0.1	0.1	0.1	0.3	0.2	0.1	0.1	0.1	0.3	0.1	0.1	0.1	1.371	0.177	0.1	0.1
111	0.1	0.1	0.1	1.06	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.124	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.116	0.1	0.1	0.1	0.1	0.1	0.1	0.875	0.369	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.693	0.1	0.1	0.1	0.1	0.1	0.1	79.149	0.94	0.1	1.9	0.1	0.1	0.1	0.1	0.3	0.2	0.1	0.1	0.1	0.3	0.1	0.1	0.1	1.376	0.197	0.1	0.1
112	0.1	0.1	0.1	1.157	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.124	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.118	0.1	0.1	0.1	0.1	0.1	0.1	0.906	0.388	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.726	0.1	0.1	0.1	0.1	0.1	0.1	100.227	1.006	0.1	2.2	0.1	0.1	0.1	0.1	0.3	0.2	0.1	0.1	0.1	0.3	0.2	0.1	0.1	1.377	0.224	0.1	0.1
113	0.1	0.1	0.1	1.199	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.124	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.128	0.1	0.1	0.1	0.1	0.1	0.1	0.907	0.464	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.745	0.1	0.1	0.1	0.1	0.1	0.1	104.497	1.013	0.1	2.3	0.1	0.1	0.1	0.1	0.3	0.2	0.1	0.1	0.1	0.3	0.2	0.1	0.1	1.485	0.23	0.1	0.1
114	0.1	0.1	0.1	1.432	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.125	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.129	0.1	0.1	0.1	0.1	0.1	0.1	0.926	0.474	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.765	0.1	0.1	0.1	0.1	0.1	0.1	110.292	1.211	0.1	2.5	0.1	0.1	0.1	0.1	0.3	0.2	0.1	0.1	0.1	0.3	0.2	0.1	0.1	1.497	0.237	0.1	0.1
115	0.1	0.1	0.1	1.635	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.127	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.103	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.13	0.1	0.1	0.1	0.1	0.1	0.1	0.976	0.476	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.783	0.1	0.1	0.1	0.1	0.1	0.1	115.729	1.391	0.1	2.8	0.1	0.1	0.1	0.1	0.3	0.2	0.1	0.1	0.1	0.3	0.2	0.1	0.1	1.563	0.241	0.1	0.1
116	0.1	0.1	0.1	1.685	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.129	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.105	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.13	0.1	0.1	0.1	0.1	0.1	0.1	1.049	0.518	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.806	0.1	0.1	0.1	0.1	0.1	0.1	119.423	1.394	0.1	2.9	0.2	0.1	0.1	0.1	0.4	0.2	0.1	0.1	0.1	0.3	0.2	0.1	0.1	1.573	0.252	0.1	0.1
117	0.1	0.1	0.1	1.752	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.129	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.103	0.1	0.105	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.13	0.1	0.1	0.1	0.1	0.1	0.1	1.084	0.53	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.915	0.1	0.1	0.1	0.1	0.1	0.1	125.119	1.41	0.1	3.7	0.2	0.1	0.1	0.1	0.4	0.2	0.1	0.1	0.1	0.3	0.2	0.1	0.1	1.855	0.269	0.1	0.1
118	0.1	0.1	0.1	1.753	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.129	0.1	0.1	0.1	0.106	0.1	0.1	0.1	0.1	0.1	0.146	0.104	0.11	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.132	0.1	0.1	0.1	0.1	0.1	0.1	1.091	0.532	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.969	0.1	0.1	0.1	0.1	0.1	0.1	132.437	1.692	0.1	3.8	0.2	0.1	0.1	0.1	0.4	0.2	0.1	0.1	0.1	0.3	0.2	0.1	0.1	1.863	0.275	0.1	0.1
119	0.1	0.1	0.1	1.91	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.129	0.1	0.1	0.1	0.106	0.1	0.1	0.1	0.1	0.1	0.161	0.109	0.112	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.132	0.1	0.1	0.1	0.1	0.1	0.1	1.111	0.548	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.977	0.1	0.1	0.1	0.1	0.1	0.1	134.599	1.801	0.1	3.8	0.2	0.1	0.1	0.1	0.4	0.2	0.1	0.1	0.1	0.3	0.2	0.1	0.1	1.952	0.28	0.1	0.1
120	0.1	0.1	0.1	2.258	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.135	0.1	0.1	0.1	0.111	0.1	0.1	0.1	0.1	0.1	0.177	0.118	0.112	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.133	0.1	0.1	0.1	0.1	0.1	0.1	1.172	0.581	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	1.026	0.1	0.1	0.1	0.1	0.1	0.1	137.491	2.02	0.1	3.9	0.2	0.1	0.1	0.1	0.4	0.2	0.1	0.1	0.1	0.4	0.2	0.1	0.1	2.053	0.281	0.1	0.1
121	0.1	0.1	0.1	2.367	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.137	0.1	0.1	0.1	0.137	0.1	0.1	0.1	0.1	0.1	0.183	0.139	0.12	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.134	0.1	0.1	0.1	0.1	0.1	0.1	1.179	0.607	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	1.045	0.1	0.1	0.1	0.1	0.1	0.1	143.344	2.133	0.1	4.1	0.2	0.1	0.1	0.1	0.5	0.2	0.1	0.1	0.1	0.4	0.2	0.1	0.1	2.223	0.283	0.1	0.1
122	0.1	0.1	0.1	2.526	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.14	0.1	0.1	0.1	0.139	0.1	0.1	0.1	0.1	0.1	0.186	0.162	0.12	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.135	0.1	0.1	0.1	0.1	0.1	0.1	1.195	0.706	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	1.279	0.1	0.1	0.1	0.1	0.1	0.1	154.057	2.473	0.1	4.2	0.2	0.1	0.1	0.1	0.5	0.2	0.1	0.1	0.1	0.4	0.3	0.1	0.1	2.263	0.291	0.1	0.1
123	0.1	0.1	0.1	2.537	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.141	0.1	0.1	0.1	0.142	0.1	0.1	0.1	0.1	0.1	0.187	0.163	0.122	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.135	0.1	0.1	0.1	0.1	0.1	0.1	1.226	0.756	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	1.347	0.1	0.1	0.1	0.1	0.1	0.1	161.816	2.481	0.1	4.3	0.2	0.1	0.1	0.1	0.6	0.2	0.1	0.1	0.1	0.4	0.3	0.1	0.1	2.372	0.36	0.1	0.1
124	0.1	0.1	0.1	2.545	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.142	0.1	0.1	0.1	0.156	0.1	0.1	0.1	0.1	0.1	0.19	0.19	0.123	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.136	0.1	0.1	0.1	0.1	0.1	0.1	1.279	0.888	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	1.362	0.1	0.1	0.1	0.1	0.1	0.1	166.107	2.483	0.1	4.4	0.2	0.1	0.1	0.1	0.6	0.2	0.1	0.1	0.1	0.4	0.3	0.1	0.1	2.454	0.364	0.1	0.1
125	0.1	0.1	0.1	2.558	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.142	0.106	0.1	0.1	0.157	0.1	0.1	0.1	0.1	0.1	0.191	0.195	0.124	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.136	0.1	0.1	0.1	0.1	0.1	0.1	1.32	0.892	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	1.362	0.1	0.1	0.1	0.1	0.1	0.1	192.506	2.61	0.1	5.7	0.2	0.1	0.1	0.1	0.6	0.2	0.1	0.1	0.1	0.5	0.3	0.1	0.1	2.811	0.386	0.1	0.1
126	0.1	0.1	0.1	2.661	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.146	0.116	0.1	0.1	0.16	0.1	0.1	0.1	0.1	0.1	0.203	0.196	0.125	0.1	0.1	0.1	0.1	0.103	0.1	0.1	0.1	0.14	0.1	0.1	0.1	0.1	0.1	0.1	1.548	0.981	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	1.399	0.1	0.1	0.1	0.1	0.1	0.1	213.507	3.083	0.1	5.9	0.2	0.1	0.1	0.1	0.7	0.2	0.1	0.1	0.1	0.5	0.3	0.1	0.1	2.811	0.433	0.1	0.1
127	0.1	0.1	0.1	2.766	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.149	0.135	0.1	0.1	0.168	0.1	0.1	0.1	0.1	0.1	0.209	0.21	0.127	0.1	0.1	0.1	0.1	0.104	0.1	0.1	0.1	0.14	0.1	0.1	0.1	0.1	0.1	0.1	1.641	1.162	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	1.4	0.1	0.1	0.1	0.1	0.1	0.1	214.146	3.26	0.1	6.1	0.2	0.1	0.1	0.1	0.7	0.2	0.1	0.1	0.2	0.5	0.3	0.1	0.1	2.821	0.433	0.1	0.1
128	0.1	0.1	0.1	2.783	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.156	0.153	0.101	0.1	0.17	0.1	0.1	0.1	0.1	0.1	0.211	0.22	0.129	0.1	0.1	0.1	0.1	0.109	0.104	0.1	0.1	0.141	0.1	0.1	0.1	0.1	0.1	0.1	1.653	1.299	0.1	0.101	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	1.413	0.1	0.1	0.1	0.1	0.1	0.1	223.413	3.604	0.1	6.6	0.2	0.1	0.1	0.1	0.8	0.2	0.1	0.1	0.2	0.5	0.3	0.1	0.1	2.839	0.449	0.1	0.1
129	0.1	0.1	0.1	2.84	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.159	0.179	0.102	0.1	0.193	0.1	0.1	0.1	0.1	0.1	0.219	0.261	0.133	0.1	0.1	0.1	0.1	0.112	0.112	0.1	0.1	0.141	0.1	0.1	0.101	0.1	0.1	0.1	1.677	1.318	0.1	0.102	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	1.427	0.1	0.1	0.1	0.1	0.1	0.1	245.924	3.763	0.1	6.6	0.2	0.1	0.1	0.1	0.8	0.3	0.1	0.1	0.2	0.5	0.3	0.1	0.2	2.851	0.452	0.1	0.1
130	0.1	0.1	0.1	2.883	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.167	0.188	0.103	0.1	0.198	0.1	0.1	0.1	0.1	0.1	0.235	0.29	0.135	0.1	0.1	0.1	0.1	0.116	0.116	0.1	0.1	0.144	0.1	0.1	0.107	0.1	0.1	0.1	1.677	1.319	0.1	0.106	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	1.797	0.1	0.1	0.1	0.1	0.1	0.1	251.017	4.121	0.1	6.6	0.2	0.1	0.1	0.1	0.8	0.3	0.2	0.1	0.2	0.5	0.3	0.1	0.2	3.072	0.453	0.1	0.1
131	0.1	0.102	0.1	2.931	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.167	0.197	0.109	0.1	0.214	0.1	0.1	0.1	0.1	0.1	0.287	0.304	0.136	0.1	0.1	0.1	0.1	0.117	0.126	0.1	0.1	0.147	0.1	0.1	0.113	0.1	0.1	0.1	1.995	1.699	0.1	0.113	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	2.143	0.1	0.1	0.1	0.1	0.1	0.1	251.205	4.127	0.1	7.2	0.2	0.1	0.1	0.1	0.9	0.3	0.2	0.1	0.2	0.5	0.4	0.1	0.2	3.297	0.458	0.1	0.1
132	0.1	0.102	0.1	2.955	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.17	0.199	0.11	0.1	0.221	0.1	0.1	0.1	0.1	0.1	0.351	0.308	0.141	0.1	0.1	0.1	0.1	0.118	0.16	0.1	0.1	0.15	0.1	0.1	0.117	0.1	0.1	0.1	2.044	2.059	0.1	0.114	0.1	0.1	0.1	0.1	0.101	0.1	0.1	0.1	0.1	0.1	2.215	0.1	0.1	0.1	0.1	0.1	0.1	284.211	4.667	0.1	7.2	0.3	0.1	0.1	0.1	1.0	0.3	0.2	0.1	0.2	0.6	0.4	0.1	0.2	3.651	0.46	0.1	0.1
133	0.1	0.106	0.1	3.241	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.173	0.207	0.121	0.1	0.231	0.1	0.1	0.1	0.1	0.1	0.551	0.343	0.142	0.1	0.1	0.1	0.1	0.119	0.16	0.1	0.1	0.158	0.1	0.1	0.118	0.1	0.1	0.1	2.059	2.568	0.1	0.117	0.1	0.1	0.1	0.1	0.101	0.1	0.1	0.1	0.1	0.1	2.334	0.1	0.1	0.1	0.1	0.1	0.1	367.412	5.865	0.1	7.2	0.3	0.2	0.1	0.1	1.1	0.3	0.2	0.1	0.2	0.6	0.4	0.1	0.2	3.718	0.492	0.1	0.1
134	0.1	0.106	0.1	3.355	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.174	0.236	0.121	0.1	0.241	0.1	0.1	0.1	0.1	0.1	0.559	0.361	0.154	0.1	0.1	0.1	0.1	0.12	0.173	0.1	0.1	0.162	0.1	0.1	0.12	0.101	0.1	0.1	2.119	2.573	0.1	0.125	0.1	0.1	0.1	0.1	0.101	0.1	0.1	0.107	0.1	0.1	2.389	0.1	0.1	0.1	0.1	0.1	0.1	370.107	6.606	0.1	7.4	0.3	0.2	0.1	0.1	1.1	0.3	0.2	0.1	0.2	0.6	0.4	0.1	0.2	4.501	0.534	0.1	0.1
135	0.1	0.11	0.1	3.802	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.1	0.18	0.27	0.124	0.1	0.249	0.1	0.1	0.1	0.1	0.1	0.564	0.386	0.163	0.1	0.1	0.1	0.1	0.122	0.176	0.1	0.1	0.163	0.1	0.1	0.135	0.101	0.1	0.1	2.135	2.59	0.1	0.132	0.1	0.1	0.1	0.1	0.103	0.1	0.1	0.108	0.1	0.1	2.413	0.1	0.1	0.1	0.1	0.1	0.1	404.789	7.35	0.1	7.9	0.3	0.2	0.1	0.1	1.2	0.3	0.2	0.1	0.2	0.6	0.4	0.1	0.2	4.573	0.54	0.1	0.1
136	0.1	0.113	0.1	4.068	0.1	0.1	0.106	0.1	0.1	0.1	0.1	0.1	0.195	0.279	0.128	0.1	0.25	0.1	0.1	0.1	0.1	0.1	0.564	0.43	0.167	0.1	0.1	0.1	0.1	0.127	0.176	0.1	0.1	0.164	0.1	0.1	0.142	0.104	0.1	0.1	2.136	2.62	0.1	0.132	0.1	0.1	0.103	0.1	0.104	0.1	0.1	0.11	0.1	0.1	2.446	0.1	0.1	0.1	0.1	0.1	0.1	420.073	8.086	0.1	8.6	0.3	0.2	0.1	0.1	1.3	0.3	0.2	0.1	0.2	0.7	0.4	0.1	0.2	5.038	0.591	0.1	0.1
137	0.1	0.114	0.1	4.517	0.1	0.1	0.108	0.1	0.1	0.1	0.1	0.1	0.199	0.294	0.128	0.1	0.327	0.1	0.1	0.1	0.1	0.1	0.566	0.461	0.175	0.1	0.1	0.1	0.1	0.129	0.181	0.1	0.1	0.165	0.1	0.1	0.144	0.105	0.1	0.1	2.167	2.645	0.101	0.134	0.1	0.1	0.103	0.1	0.105	0.1	0.1	0.116	0.1	0.1	2.453	0.103	0.104	0.1	0.1	0.1	0.1	586.196	9.328	0.1	10.6	0.3	0.2	0.1	0.1	1.3	0.3	0.2	0.1	0.2	0.7	0.4	0.1	0.2	5.296	0.602	0.1	0.1
138	0.1	0.115	0.1	4.68	0.1	0.1	0.113	0.1	0.1	0.1	0.1	0.1	0.2	0.318	0.137	0.1	0.413	0.1	0.1	0.1	0.1	0.1	0.578	0.47	0.183	0.1	0.1	0.1	0.1	0.134	0.183	0.1	0.1	0.166	0.1	0.1	0.154	0.106	0.1	0.1	2.236	2.965	0.102	0.162	0.1	0.1	0.104	0.1	0.105	0.11	0.1	0.12	0.1	0.1	2.541	0.103	0.11	0.1	0.1	0.1	0.1	653.138	9.802	0.1	12.1	0.4	0.2	0.1	0.1	1.5	0.3	0.2	0.1	0.2	0.7	0.4	0.1	0.2	5.374	0.625	0.1	0.1
139	0.1	0.116	0.1	5.208	0.1	0.1	0.116	0.1	0.1	0.1	0.1	0.1	0.2	0.327	0.137	0.1	0.418	0.1	0.1	0.1	0.1	0.1	0.595	0.486	0.198	0.1	0.1	0.1	0.1	0.136	0.205	0.1	0.1	0.17	0.101	0.1	0.162	0.108	0.101	0.1	2.38	3.171	0.103	0.173	0.1	0.1	0.112	0.1	0.105	0.112	0.1	0.134	0.1	0.1	2.884	0.108	0.112	0.1	0.1	0.1	0.1	656.247	10.589	0.1	14.5	0.4	0.2	0.1	0.1	1.5	0.3	0.2	0.1	0.2	0.8	0.6	0.1	0.2	5.529	0.626	0.1	0.1
140	0.1	0.116	0.1	5.259	0.1	0.1	0.126	0.1	0.1	0.1	0.1	0.1	0.204	0.336	0.138	0.1	0.419	0.1	0.1	0.1	0.1	0.1	0.697	0.496	0.216	0.1	0.1	0.1	0.1	0.137	0.213	0.1	0.1	0.173	0.102	0.1	0.164	0.118	0.108	0.109	2.56	3.27	0.104	0.18	0.1	0.1	0.113	0.1	0.11	0.112	0.1	0.134	0.1	0.1	2.905	0.119	0.113	0.1	0.1	0.1	0.1	674.484	10.595	0.1	16.0	0.4	0.2	0.1	0.1	1.6	0.3	0.2	0.1	0.2	0.9	0.6	0.1	0.2	5.702	0.748	0.1	0.1
141	0.1	0.119	0.1	5.465	0.1	0.1	0.128	0.1	0.1	0.1	0.1	0.1	0.206	0.337	0.14	0.1	0.42	0.1	0.1	0.1	0.1	0.1	0.788	0.554	0.241	0.1	0.1	0.1	0.1	0.139	0.216	0.1	0.1	0.175	0.103	0.1	0.178	0.122	0.108	0.114	2.609	3.648	0.106	0.182	0.1	0.1	0.119	0.1	0.113	0.113	0.1	0.142	0.1	0.1	2.98	0.132	0.114	0.1	0.1	0.1	0.1	677.7	11.364	0.1	19.0	0.4	0.2	0.1	0.1	2.3	0.4	0.2	0.1	0.2	0.9	0.6	0.1	0.2	6.325	0.778	0.1	0.1
142	0.1	0.121	0.102	5.592	0.1	0.1	0.131	0.1	0.1	0.1	0.1	0.1	0.208	0.351	0.142	0.1	0.427	0.1	0.1	0.1	0.1	0.1	0.824	0.598	0.269	0.1	0.1	0.1	0.1	0.149	0.218	0.1	0.1	0.185	0.106	0.1	0.185	0.123	0.123	0.134	2.623	4.147	0.107	0.193	0.1	0.1	0.126	0.1	0.115	0.119	0.1	0.143	0.1	0.1	3.658	0.141	0.114	0.1	0.1	0.1	0.1	728.1	11.413	0.1	20.4	0.4	0.2	0.1	0.1	2.4	0.4	0.2	0.1	0.2	1.0	0.7	0.1	0.2	6.969	0.791	0.1	0.1
143	0.1	0.131	0.102	5.65	0.1	0.1	0.133	0.1	0.1	0.1	0.1	0.1	0.224	0.354	0.143	0.1	0.427	0.1	0.1	0.1	0.1	0.1	0.868	0.654	0.278	0.1	0.1	0.1	0.1	0.156	0.226	0.1	0.1	0.197	0.125	0.1	0.188	0.125	0.126	0.136	2.907	4.501	0.12	0.207	0.1	0.1	0.134	0.1	0.124	0.123	0.1	0.146	0.1	0.1	3.714	0.143	0.115	0.1	0.1	0.1	0.1	763.094	11.688	0.1	20.8	0.5	0.2	0.1	0.1	2.4	0.4	0.2	0.1	0.2	1.0	0.7	0.1	0.2	7.936	0.936	0.1	0.1
144	0.1	0.132	0.106	6.157	0.1	0.1	0.151	0.1	0.1	0.1	0.1	0.1	0.224	0.37	0.144	0.1	0.432	0.1	0.1	0.1	0.1	0.1	0.871	0.686	0.284	0.1	0.1	0.1	0.1	0.159	0.232	0.1	0.1	0.198	0.13	0.1	0.216	0.125	0.131	0.142	2.922	4.651	0.123	0.213	0.1	0.1	0.146	0.1	0.152	0.136	0.1	0.153	0.1	0.1	4.409	0.145	0.126	0.1	0.1	0.1	0.1	890.67	12.918	0.1	21.6	0.6	0.3	0.1	0.1	2.8	0.4	0.2	0.1	0.2	1.1	0.8	0.1	0.2	8.354	0.972	0.1	0.1
145	0.1	0.133	0.112	7.517	0.1	0.1	0.177	0.1	0.1	0.1	0.1	0.1	0.288	0.403	0.148	0.1	0.435	0.1	0.1	0.1	0.1	0.1	1.034	0.757	0.289	0.1	0.1	0.1	0.1	0.159	0.267	0.1	0.1	0.209	0.138	0.1	0.218	0.131	0.132	0.143	3.268	4.864	0.13	0.222	0.1	0.1	0.147	0.1	0.164	0.143	0.1	0.156	0.1	0.1	4.634	0.153	0.135	0.1	0.1	0.1	0.1	951.266	14.02	0.1	21.8	0.6	0.3	0.1	0.1	3.1	0.4	0.2	0.1	0.2	1.2	0.8	0.1	0.2	8.868	1.014	0.1	0.1
146	0.1	0.137	0.113	9.404	0.1	0.1	0.182	0.1	0.1	0.1	0.1	0.1	0.314	0.438	0.152	0.1	0.44	0.1	0.1	0.1	0.1	0.1	1.075	0.768	0.29	0.1	0.1	0.1	0.1	0.161	0.273	0.1	0.1	0.261	0.147	0.1	0.227	0.134	0.135	0.147	3.299	4.957	0.134	0.222	0.1	0.1	0.165	0.1	0.17	0.144	0.1	0.164	0.1	0.1	4.952	0.153	0.147	0.1	0.1	0.1	0.1	1095.948	14.315	0.1	29.7	0.6	0.3	0.1	0.1	3.2	0.4	0.2	0.1	0.2	1.2	0.9	0.1	0.2	8.919	1.062	0.1	0.1
147	0.1	0.153	0.113	9.504	0.1	0.1	0.198	0.1	0.1	0.1	0.1	0.1	0.365	0.455	0.17	0.1	0.448	0.1	0.1	0.1	0.1	0.1	1.083	0.88	0.299	0.1	0.1	0.1	0.1	0.163	0.296	0.1	0.1	0.309	0.161	0.1	0.232	0.142	0.142	0.156	3.304	4.977	0.144	0.228	0.1	0.1	0.172	0.1	0.172	0.154	0.1	0.178	0.1	0.1	5.088	0.153	0.166	0.1	0.1	0.1	0.1	1373.072	14.515	0.1	30.1	0.6	0.3	0.2	0.1	3.3	0.5	0.2	0.1	0.2	1.3	0.9	0.1	0.2	9.613	1.16	0.1	0.1
148	0.1	0.154	0.115	12.381	0.1	0.1	0.212	0.1	0.1	0.1	0.1	0.1	0.366	0.461	0.179	0.1	0.451	0.1	0.1	0.1	0.1	0.1	1.481	0.904	0.324	0.1	0.1	0.1	0.1	0.174	0.331	0.1	0.1	0.323	0.163	0.1	0.234	0.144	0.156	0.157	3.394	5.214	0.163	0.24	0.1	0.1	0.173	0.1	0.172	0.176	0.1	0.182	0.1	0.1	5.44	0.154	0.17	0.1	0.1	0.1	0.1	1441.41	15.306	0.1	37.8	0.6	0.3	0.2	0.1	3.4	0.5	0.2	0.1	0.2	1.3	1.0	0.1	0.2	9.902	1.197	0.1	0.1
149	0.1	0.154	0.118	12.701	0.1	0.1	0.232	0.1	0.1	0.1	0.1	0.1	0.366	0.761	0.192	0.1	0.454	0.1	0.1	0.1	0.1	0.1	1.833	0.906	0.328	0.1	0.102	0.1	0.1	0.203	0.423	0.1	0.1	0.325	0.165	0.1	0.24	0.149	0.165	0.169	3.44	5.287	0.163	0.245	0.1	0.1	0.173	0.1	0.182	0.176	0.1	0.183	0.1	0.1	9.245	0.171	0.17	0.1	0.1	0.1	0.1		16.058	0.1	46.6	0.6	0.3	0.2	0.1	3.7	0.5	0.2	0.1	0.2	1.3	1.0	0.1	0.2	10.548	1.209	0.1	0.1
150	0.1	0.199	0.122	13.199	0.1	0.1	0.249	0.1	0.1	0.1	0.1	0.1	0.379	0.943	0.194	0.1	0.455	0.105	0.1	0.1	0.1	0.1	1.9	0.921	0.343	0.1	0.102	0.1	0.1	0.207	0.469	0.1	0.1	0.326	0.166	0.1	0.242	0.182	0.168	0.176	3.445	5.426	0.17	0.264	0.1	0.1	0.175	0.1	0.184	0.18	0.1	0.186	0.1	0.1	9.353	0.173	0.179	0.1	0.1	0.1	0.1		16.06	0.1	48.3	0.6	0.3	0.2	0.1	3.7	0.5	0.2	0.1	0.2	1.4	1.0	0.1	0.2	11.121	1.224	0.1	0.1
151	0.1	0.203	0.128	13.832	0.1	0.1	0.253	0.1	0.1	0.1	0.1	0.1	0.384	0.986	0.201	0.1	0.528	0.109	0.1	0.1	0.1	0.107	1.967	0.933	0.36	0.1	0.117	0.1	0.1	0.218	0.501	0.1	0.1	0.331	0.167	0.1	0.262	0.182	0.172	0.184	3.466	6.017	0.173	0.266	0.1	0.1	0.195	0.1	0.189	0.181	0.1	0.192	0.1	0.1	10.375	0.175	0.181	0.1	0.1	0.1	0.1		20.348	0.1	48.5	0.6	0.3	0.2	0.1	3.7	0.6	0.2	0.1	0.2	1.4	1.1	0.1	0.2	12.923	1.248	0.1	0.1
152	0.1	0.21	0.134	14.657	0.1	0.1	0.258	0.1	0.1	0.1	0.1	0.1	0.385	1.165	0.205	0.1	0.542	0.109	0.1	0.1	0.1	0.109	2.708	0.997	0.362	0.1	0.119	0.1	0.1	0.229	0.532	0.1	0.1	0.342	0.173	0.1	0.287	0.184	0.183	0.187	3.535	6.131	0.173	0.274	0.1	0.1	0.197	0.1	0.201	0.188	0.1	0.205	0.1	0.1	11.183	0.179	0.194	0.1	0.1	0.1	0.1		23.243	0.1	49.9	0.7	0.4	0.2	0.1	4.0	0.6	0.2	0.1	0.2	1.4	1.1	0.1	0.2	13.252	1.255	0.1	0.1
153	0.1	0.21	0.135	20.674	0.1	0.1	0.28	0.1	0.1	0.1	0.1	0.1	0.412	1.167	0.209	0.1	0.62	0.113	0.1	0.1	0.1	0.117	2.73	1.045	0.464	0.1	0.119	0.1	0.1	0.26	0.538	0.1	0.1	0.347	0.182	0.1	0.292	0.198	0.184	0.189	3.692	6.243	0.187	0.279	0.1	0.1	0.204	0.1	0.202	0.208	0.1	0.214	0.1	0.1	12.629	0.184	0.197	0.1	0.1	0.1	0.1		29.761	0.1	51.9	0.8	0.4	0.2	0.1	4.1	0.7	0.2	0.1	0.2	1.5	1.2	0.1	0.2	13.906	1.271	0.1	0.1
154	0.1	0.211	0.14	21.055	0.1	0.1	0.294	0.1	0.1	0.1	0.1	0.1	0.414	1.184	0.215	0.1	0.629	0.118	0.1	0.1	0.1	0.121	2.756	1.203	0.471	0.1	0.142	0.1	0.1	0.262	0.558	0.1	0.1	0.398	0.191	0.1	0.312	0.198	0.19	0.193	3.727	6.618	0.204	0.286	0.1	0.1	0.204	0.1	0.204	0.209	0.1	0.242	0.1	0.1	13.126	0.185	0.202	0.1	0.1	0.1	0.1		30.382	0.1	54.7	0.9	0.4	0.2	0.1	4.6	0.7	0.2	0.1	0.2	1.5	1.4	0.1	0.2	14.156	1.32	0.1	0.1
155	0.1	0.263	0.142	21.537	0.1	0.1	0.295	0.1	0.1	0.1	0.1	0.1	0.428	1.504	0.267	0.1	0.683	0.145	0.1	0.1	0.1	0.124	2.768	1.253	0.476	0.1	0.147	0.1	0.1	0.275	0.566	0.1	0.1	0.402	0.205	0.1	0.313	0.209	0.195	0.194	3.765	7.458	0.207	0.286	0.1	0.1	0.205	0.1	0.213	0.223	0.1	0.246	0.1	0.1	14.447	0.209	0.206	0.1	0.1	0.101	0.1		31.15	0.1	56.5	0.9	0.4	0.2	0.1	4.7	0.7	0.2	0.2	0.2	1.5	1.5	0.1	0.2	14.248	1.324	0.1	0.1
156	0.1	0.264	0.145	24.035	0.1	0.1	0.296	0.1	0.1	0.1	0.1	0.1	0.434	1.577	0.272	0.1	0.728	0.172	0.1	0.1	0.1	0.125	2.874	1.41	0.482	0.1	0.167	0.1	0.1	0.301	0.604	0.1	0.1	0.407	0.221	0.1	0.331	0.214	0.196	0.195	3.801	8.555	0.223	0.302	0.1	0.1	0.206	0.1	0.236	0.252	0.1	0.254	0.1	0.1	18.411	0.211	0.234	0.1	0.1	0.108	0.1		31.556	0.1	58.0	0.9	0.4	0.2	0.1	4.7	0.8	0.2	0.2	0.2	1.7	1.5	0.1	0.2	14.642	1.328	0.1	0.1
157	0.1	0.281	0.148	24.794	0.1	0.1	0.302	0.1	0.1	0.1	0.1	0.1	0.441	1.874	0.293	0.1	0.738	0.174	0.1	0.1	0.1	0.129	3.261	1.414	0.483	0.1	0.172	0.1	0.1	0.328	0.605	0.1	0.1	0.411	0.245	0.1	0.365	0.224	0.204	0.214	3.984	9.035	0.242	0.307	0.1	0.1	0.235	0.1	0.27	0.253	0.1	0.281	0.1	0.1	18.414	0.229	0.253	0.1	0.1	0.109	0.1		32.273	0.1	62.7	0.9	0.4	0.2	0.1	5.6	0.8	0.2	0.2	0.2	1.7	1.5	0.1	0.2	15.162	1.429	0.1	0.1
158	0.1	0.288	0.152	24.892	0.1	0.1	0.35	0.1	0.1	0.1	0.1	0.1	0.444	1.901	0.319	0.1	0.926	0.178	0.1	0.1	0.1	0.134	4.048	1.539	0.548	0.1	0.178	0.1	0.1	0.341	0.685	0.1	0.1	0.418	0.259	0.1	0.375	0.224	0.231	0.242	4.264	9.793	0.249	0.312	0.1	0.1	0.254	0.1	0.273	0.255	0.1	0.285	0.1	0.1	20.277	0.241	0.291	0.1	0.103	0.11	0.1		33.581	0.1	66.1	1.0	0.5	0.2	0.1	5.8	0.8	0.2	0.2	0.2	1.8	1.5	0.1	0.2	15.275	1.445	0.1	0.1
159	0.1	0.29	0.153	27.025	0.1	0.1	0.353	0.1	0.1	0.1	0.1	0.1	0.472	2.192	0.322	0.1	0.933	0.183	0.1	0.1	0.1	0.135	4.069	1.572	0.643	0.1	0.206	0.1	0.1	0.354	0.696	0.1	0.1	0.419	0.265	0.1	0.402	0.224	0.243	0.243	4.497	10.613	0.268	0.317	0.1	0.1	0.273	0.1	0.291	0.286	0.1	0.307	0.1	0.1	20.654	0.242	0.302	0.1	0.106	0.118	0.1		34.197	0.1	68.4	1.0	0.5	0.2	0.1	6.5	0.9	0.2	0.2	0.2	1.8	1.6	0.1	0.2	20.823	1.462	0.1	0.1
160	0.1	0.3	0.171	28.21	0.1	0.1	0.372	0.1	0.1	0.1	0.1	0.1	0.579	3.135	0.325	0.1	0.946	0.199	0.1	0.1	0.1	0.136	4.323	1.584	0.71	0.1	0.218	0.1	0.1	0.359	0.726	0.1	0.1	0.43	0.267	0.1	0.448	0.224	0.245	0.253	4.735	11.048	0.275	0.35	0.1	0.1	0.275	0.1	0.294	0.302	0.1	0.344	0.1	0.1	21.765	0.243	0.305	0.1	0.108	0.134	0.1		35.838	0.1	68.5	1.0	0.5	0.2	0.1	6.5	0.9	0.2	0.2	0.2	1.9	1.7	0.1	0.2	21.014	1.489	0.1	0.1
161	0.1	0.306	0.174	28.227	0.1	0.1	0.378	0.1	0.1	0.1	0.1	0.1	0.594	3.231	0.329	0.1	0.955	0.223	0.1	0.1	0.1	0.137	4.654	1.59	0.746	0.1	0.239	0.1	0.1	0.378	0.752	0.1	0.1	0.469	0.269	0.1	0.456	0.226	0.278	0.269	4.901	11.119	0.275	0.393	0.1	0.1	0.285	0.1	0.327	0.307	0.1	0.353	0.1	0.1	25.037	0.31	0.314	0.1	0.109	0.141	0.102		36.302	0.1	68.8	1.0	0.5	0.2	0.2	6.7	0.9	0.2	0.2	0.2	2.2	1.8	0.1	0.2	22.139	1.493	0.1	0.1
162	0.1	0.317	0.194	29.872	0.101	0.103	0.382	0.1	0.1	0.101	0.1	0.1	0.595	5.237	0.342	0.1	1.005	0.255	0.1	0.1	0.1	0.141	4.668	1.759	0.751	0.1	0.247	0.1	0.1	0.402	0.763	0.1	0.1	0.532	0.278	0.1	0.462	0.233	0.287	0.282	6.52	12.186	0.277	0.443	0.1	0.1	0.324	0.1	0.343	0.32	0.1	0.356	0.1	0.1	25.153	0.313	0.323	0.1	0.11	0.141	0.111		37.397	0.1	73.7	1.0	0.6	0.2	0.2	7.0	0.9	0.2	0.2	0.2	2.2	1.8	0.2	0.2	22.231	1.499	0.1	0.1
163	0.1	0.355	0.204	33.192	0.103	0.107	0.382	0.1	0.1	0.105	0.1	0.1	0.62	5.248	0.346	0.1	1.184	0.266	0.1	0.1	0.1	0.141	4.709	1.77	0.758	0.105	0.255	0.103	0.1	0.444	0.801	0.1	0.1	0.576	0.293	0.1	0.487	0.236	0.305	0.319	7.373	12.452	0.282	0.505	0.1	0.1	0.363	0.102	0.348	0.346	0.1	0.358	0.1	0.105	25.61	0.315	0.347	0.1	0.116	0.143	0.112		40.674	0.1	78.9	1.0	0.6	0.2	0.2	7.1	1.0	0.3	0.2	0.2	2.3	1.9	0.2	0.2	22.464	1.513	0.1	0.1
164	0.1	0.356	0.208	34.441	0.103	0.109	0.41	0.1	0.1	0.106	0.1	0.1	0.66	5.352	0.351	0.1	1.268	0.275	0.1	0.1	0.1	0.143	4.785	1.784	0.804	0.115	0.276	0.105	0.1	0.461	0.823	0.1	0.1	0.579	0.343	0.101	0.524	0.238	0.316	0.34	7.766	13.788	0.284	0.524	0.1	0.1	0.366	0.112	0.365	0.364	0.1	0.37	0.1	0.107	25.927	0.353	0.361	0.1	0.119	0.145	0.113		43.317	0.1	103.8	1.0	0.6	0.2	0.2	7.1	1.0	0.3	0.2	0.2	2.3	2.0	0.2	0.2	24.734	1.517	0.1	0.1
165	0.1	0.359	0.226	34.852	0.107	0.112	0.421	0.1	0.1	0.106	0.1	0.1	0.786	6.141	0.384	0.1	1.393	0.291	0.1	0.1	0.1	0.148	5.065	1.938	0.821	0.116	0.278	0.112	0.1	0.473	0.859	0.1	0.1	0.662	0.352	0.105	0.54	0.255	0.349	0.354	7.816	14.185	0.338	0.548	0.101	0.1	0.389	0.115	0.42	0.366	0.1	0.372	0.1	0.11	27.592	0.374	0.376	0.1	0.123	0.145	0.113		46.265	0.101	104.7	1.1	0.6	0.2	0.2	7.4	1.0	0.3	0.2	0.2	2.3	2.2	0.2	0.2	28.199	1.522	0.1	0.1
166	0.1	0.365	0.227	35.803	0.107	0.117	0.429	0.1	0.1	0.114	0.1	0.1	1.024	6.805	0.406	0.1	1.408	0.324	0.1	0.1	0.1	0.156	5.113	2.57	0.93	0.117	0.29	0.129	0.107	0.478	0.874	0.1	0.1	0.698	0.373	0.109	0.577	0.262	0.352	0.358	7.908	16.948	0.356	0.606	0.104	0.102	0.421	0.122	0.436	0.39	0.107	0.375	0.106	0.118	28.094	0.392	0.411	0.111	0.126	0.15	0.114		58.968	0.113	109.1	1.1	0.6	0.2	0.2	8.6	1.1	0.3	0.2	0.2	2.5	2.3	0.2	0.2	28.412	1.535	0.1	0.1
167	0.1	0.369	0.231	36.779	0.111	0.12	0.433	0.1	0.1	0.115	0.1	0.1	1.153	6.887	0.413	0.1	1.417	0.344	0.1	0.1	0.1	0.159	5.159	3.023	0.969	0.134	0.319	0.134	0.109	0.496	0.887	0.1	0.1	0.714	0.373	0.113	0.592	0.267	0.358	0.378	8.282	19.726	0.361	0.763	0.111	0.104	0.428	0.127	0.507	0.427	0.111	0.395	0.111	0.119	30.967	0.443	0.418	0.121	0.128	0.152	0.117		61.832	0.114	110.6	1.1	0.7	0.2	0.2	8.8	1.1	0.3	0.2	0.2	2.5	2.6	0.2	0.2	32.431	1.56	0.1	0.1
168	0.1	0.372	0.245	38.984	0.133	0.139	0.447	0.1	0.1	0.121	0.1	0.1	1.158	6.993	0.443	0.1	1.454	0.346	0.1	0.1	0.1	0.159	5.159	3.146	0.974	0.149	0.359	0.148	0.111	0.517	0.888	0.1	0.1	0.75	0.39	0.115	0.669	0.295	0.372	0.388	8.287	21.009	0.408	0.775	0.116	0.117	0.429	0.132	0.521	0.519	0.113	0.5	0.112	0.123	31.944	0.446	0.447	0.124	0.142	0.161	0.124		80.521	0.115	113.7	1.1	0.7	0.2	0.2	10.8	1.2	0.3	0.2	0.2	2.8	2.8	0.2	0.2	33.671	1.568	0.1	0.1
169	0.1	0.414	0.262	42.51	0.135	0.141	0.448	0.1	0.1	0.124	0.102	0.1	1.174	7.212	0.445	0.1	1.507	0.348	0.1	0.1	0.1	0.163	5.911	3.168	1.011	0.155	0.362	0.151	0.115	0.518	1.002	0.1	0.1	0.787	0.432	0.131	0.743	0.303	0.458	0.447	8.394	23.366	0.462	0.783	0.12	0.122	0.515	0.134	0.531	0.578	0.124	0.508	0.113	0.123	32.48	0.458	0.491	0.124	0.155	0.163	0.133		82.461	0.123	120.2	1.2	0.7	0.2	0.2	11.2	1.3	0.3	0.2	0.2	3.1	2.9	0.2	0.2	34.245	1.598	0.1	0.1
170	0.1	0.43	0.276	49.664	0.135	0.142	0.448	0.1	0.1	0.132	0.109	0.1	1.219	7.333	0.447	0.1	1.51	0.352	0.1	0.1	0.1	0.183	5.92	3.367	1.015	0.175	0.464	0.163	0.121	0.526	1.035	0.101	0.101	1.105	0.523	0.131	0.787	0.313	0.459	0.459	8.472	23.891	0.505	0.795	0.124	0.122	0.546	0.142	0.54	0.58	0.124	0.51	0.115	0.131	36.39	0.478	0.514	0.126	0.155	0.163	0.134		90.135	0.124	120.9	1.2	0.8	0.2	0.2	12.2	1.5	0.3	0.2	0.2	3.1	3.0	0.2	0.2	41.803	1.622	0.1	0.1
171	0.1	0.438	0.301	50.37	0.144	0.144	0.5	0.1	0.1	0.136	0.11	0.1	1.231	7.364	0.476	0.1	1.67	0.354	0.1	0.1	0.1	0.187	6.108	5.284	1.017	0.186	0.484	0.169	0.13	0.535	1.165	0.104	0.114	1.113	0.537	0.134	0.812	0.313	0.497	0.47	8.52	25.251	0.545	0.848	0.125	0.127	0.549	0.143	0.54	0.585	0.129	0.521	0.116	0.131	36.987	0.491	0.517	0.133	0.16	0.165	0.138		102.227	0.128	138.9	1.2	0.8	0.2	0.2	12.5	1.5	0.3	0.2	0.2	3.1	3.3	0.2	0.2	42.014	1.626	0.1	0.1
172	0.1	0.44	0.302	54.59	0.144	0.146	0.521	0.1	0.1	0.14	0.117	0.1	1.234	7.493	0.48	0.1	1.758	0.354	0.1	0.1	0.1	0.215	6.675	5.422	1.026	0.194	0.497	0.192	0.131	0.578	1.179	0.121	0.117	1.134	0.539	0.137	0.818	0.313	0.514	0.515	8.53	26.668	0.553	0.879	0.13	0.133	0.571	0.143	0.562	0.601	0.138	0.56	0.128	0.135	38.153	0.503	0.583	0.136	0.166	0.185	0.141		103.772	0.128	158.5	1.3	0.8	0.2	0.2	12.6	1.5	0.3	0.2	0.2	3.2	3.4	0.2	0.2	44.13	1.631	0.1	0.1
173	0.1	0.448	0.303	56.883	0.145	0.146	0.53	0.101	0.1	0.142	0.121	0.1	1.252	7.511	0.505	0.1	1.808	0.356	0.1	0.1	0.1	0.218	10.036	5.452	1.051	0.195	0.5	0.199	0.134	0.594	1.23	0.122	0.118	1.178	0.555	0.139	0.829	0.316	0.576	0.553	9.026	26.869	0.561	0.89	0.136	0.138	0.582	0.145	0.563	0.607	0.14	0.582	0.135	0.137	44.554	0.503	0.586	0.143	0.176	0.192	0.143		119.306	0.13	175.7	1.4	0.8	0.2	0.2	12.7	1.6	0.3	0.2	0.2	3.7	4.4	0.2	0.3	47.586	1.643	0.1	0.1
174	0.1	0.451	0.312	58.315	0.147	0.147	0.533	0.105	0.1	0.144	0.124	0.1	1.261	7.83	0.511	0.1	1.841	0.359	0.1	0.1	0.1	0.226	18.403	5.494	1.098	0.221	0.503	0.201	0.135	0.613	1.278	0.123	0.118	1.179	0.565	0.141	0.843	0.332	0.577	0.566	9.072	31.244	0.564	0.909	0.136	0.152	0.656	0.146	0.589	0.613	0.14	0.608	0.145	0.149	45.885	0.506	0.592	0.145	0.187	0.225	0.149		125.02	0.143	178.4	1.4	0.9	0.2	0.2	13.4	1.7	0.3	0.2	0.2	4.0	4.4	0.2	0.3	48.593	2.109	0.1	0.1
175	0.1	0.47	0.324	59.934	0.15	0.147	0.537	0.106	0.1	0.145	0.133	0.1	1.297	8.282	0.514	0.1	1.866	0.359	0.1	0.1	0.1	0.243	18.59	5.618	1.125	0.249	0.509	0.203	0.138	0.624	1.414	0.144	0.123	1.197	0.569	0.15	0.858	0.365	0.583	0.596	9.094	31.974	0.565	0.942	0.146	0.153	0.665	0.152	0.643	0.641	0.15	0.619	0.147	0.155	46.057	0.567	0.64	0.146	0.192	0.244	0.154		156.208	0.145	229.8	1.4	0.9	0.2	0.2	15.6	1.8	0.3	0.2	0.2	4.1	4.8	0.2	0.3	51.078	2.18	0.1	0.1
176	0.1	0.482	0.324	73.745	0.17	0.153	0.636	0.112	0.1	0.146	0.147	0.1	1.405	10.266	0.521	0.1	2.1	0.369	0.1	0.1	0.1	0.248	19.555	5.637	1.19	0.25	0.51	0.211	0.146	0.668	1.438	0.165	0.171	1.218	0.598	0.17	0.871	0.377	0.601	0.611	9.18	32.647	0.597	0.953	0.178	0.182	0.67	0.157	0.652	0.667	0.152	0.621	0.151	0.169	46.943	0.601	0.669	0.149	0.195	0.253	0.16		205.059	0.147	231.6	1.4	0.9	0.2	0.2	16.7	1.8	0.4	0.2	0.2	4.4	5.5	0.2	0.3	57.402	2.26	0.1	0.1
177	0.1	0.486	0.334	77.358	0.172	0.174	0.754	0.117	0.1	0.149	0.149	0.1	1.42	10.339	0.536	0.1	2.347	0.372	0.1	0.1	0.1	0.271	20.228	6.072	1.194	0.254	0.517	0.218	0.151	0.669	1.457	0.172	0.182	1.22	0.607	0.18	0.897	0.39	0.612	0.625	9.311	38.279	0.635	1.008	0.189	0.184	0.684	0.16	0.691	0.686	0.153	0.633	0.158	0.171	49.345	0.603	0.672	0.157	0.208	0.279	0.162		221.773	0.155	240.9	1.5	0.9	0.2	0.2	17.6	1.9	0.4	0.2	0.2	4.4	5.9	0.2	0.3	58.328	2.296	0.1	0.1
178	0.1	0.53	0.335	79.258	0.182	0.18	0.869	0.117	0.1	0.151	0.15	0.1	1.427	11.609	0.544	0.1	2.554	0.392	0.1	0.1	0.1	0.276	20.308	6.118	1.239	0.273	0.608	0.231	0.156	0.69	1.583	0.183	0.189	1.247	0.643	0.185	0.905	0.396	0.62	0.627	9.323	38.435	0.65	1.016	0.193	0.185	0.69	0.21	0.706	0.702	0.169	0.64	0.177	0.193	58.276	0.606	0.678	0.181	0.225	0.286	0.192		226.156	0.171	275.0	1.5	0.9	0.2	0.2	19.2	1.9	0.4	0.2	0.2	4.5	6.0	0.2	0.3	59.456	2.445	0.1	0.1
179	0.1	0.561	0.375	83.769	0.185	0.183	0.889	0.117	0.1	0.154	0.157	0.1	1.498	12.557	0.545	0.1	2.8	0.404	0.1	0.1	0.1	0.276	20.475	6.736	1.252	0.281	0.621	0.248	0.156	0.773	1.611	0.202	0.207	1.253	0.663	0.185	0.991	0.475	0.651	0.632	9.517	42.067	0.663	1.063	0.208	0.198	0.705	0.212	0.726	0.742	0.195	0.696	0.187	0.202	67.37	0.633	0.689	0.182	0.239	0.332	0.231		229.716	0.193	324.3	1.5	1.0	0.2	0.2	19.7	2.1	0.4	0.2	0.2	4.6	6.5	0.2	0.3	65.761	2.508	0.1	0.1
180	0.1	0.573	0.405	99.528	0.187	0.185	1.013	0.118	0.1	0.154	0.158	0.1	1.642	13.751	0.59	0.1	3.509	0.404	0.1	0.1	0.1	0.294	21.317	7.15	1.302	0.282	0.631	0.269	0.159	0.824	1.649	0.221	0.234	1.325	0.668	0.187	1.007	0.481	0.654	0.66	10.267	42.485	0.681	1.154	0.209	0.203	0.73	0.236	0.757	0.755	0.214	0.702	0.205	0.225	83.937	0.655	0.704	0.203	0.274	0.394	0.239		264.245	0.209	325.2	1.5	1.0	0.2	0.2	20.0	2.1	0.4	0.2	0.2	4.9	7.4	0.2	0.3	67.189	2.539	0.1	0.1
181	0.1	0.58	0.41	100.936	0.192	0.188	1.026	0.12	0.1	0.194	0.167	0.1	1.678	22.758	0.59	0.1	4.294	0.41	0.1	0.1	0.1	0.302	21.37	7.193	1.316	0.285	0.632	0.271	0.173	0.843	1.653	0.222	0.235	1.433	0.676	0.208	1.041	0.499	0.663	0.73	10.448	42.581	0.681	1.232	0.251	0.208	0.777	0.242	0.775	0.805	0.23	0.766	0.209	0.237	93.89	0.714	0.705	0.23	0.286	0.405	0.252		306.676	0.24	333.4	1.6	1.1	0.2	0.2	21.4	2.2	0.4	0.2	0.2	5.4	8.2	0.2	0.3	71.97	2.626	0.1	0.1
182	0.1	0.584	0.47	109.903	0.194	0.205	1.101	0.122	0.1	0.194	0.174	0.1	1.799	27.452	0.604	0.1	4.787	0.411	0.2	0.1	0.1	0.303	21.371	7.251	1.444	0.288	0.638	0.286	0.174	0.895	1.664	0.226	0.243	1.469	0.7	0.23	1.072	0.506	0.834	0.828	10.68	44.982	0.689	1.306	0.258	0.22	0.875	0.252	0.805	0.809	0.245	0.772	0.26	0.254	109.917	0.753	0.71	0.261	0.289	0.412	0.274		442.835	0.268	365.9	1.6	1.1	0.2	0.2	22.3	2.2	0.4	0.2	0.2	5.7	8.3	0.2	0.3	72.358	2.635	0.1	0.1
183	0.1	0.591	0.481	136.731	0.2	0.207	1.12	0.129	0.1	0.214	0.177	0.1	2.138	27.484	0.624	0.1	5.001	0.413	0.2	0.1	0.1	0.309	21.551	8.125	1.513	0.29	0.678	0.293	0.177	0.907	1.749	0.227	0.248	1.589	0.737	0.257	1.137	0.53	0.874	0.906	11.197	56.338	0.742	1.307	0.268	0.26	0.927	0.254	0.823	0.87	0.245	0.893	0.265	0.28	126.359	0.754	0.71	0.292	0.32	0.483	0.286		447.41	0.269	391.4	1.8	1.1	0.2	0.2	22.7	2.3	0.4	0.3	0.2	5.7	9.1	0.2	0.3	79.249	2.733	0.1	0.1
184	0.1	0.61	0.493	139.73	0.223	0.209	1.152	0.146	0.1	0.222	0.178	0.1	2.145	28.276	0.662	0.1	5.565	0.417	0.2	0.1	0.1	0.313	25.785	8.126	1.558	0.306	0.7	0.296	0.177	0.967	1.774	0.237	0.253	1.684	0.924	0.292	1.181	0.548	0.89	0.915	11.243	59.511	0.897	1.401	0.274	0.26	0.935	0.275	0.919	0.98	0.272	0.951	0.27	0.281	170.041	0.844	0.773	0.292	0.321	0.492	0.296		453.654	0.291	392.5	1.8	1.1	0.3	0.2	23.0	2.3	0.4	0.3	0.2	5.8	9.3	0.2	0.3	82.878	2.787	0.1	0.1
185	0.1	0.627	0.522	189.983	0.229	0.219	1.176	0.158	0.1	0.225	0.184	0.1	2.177	28.411	0.677	0.1	5.61	0.501	0.2	0.1	0.1	0.317	27.44	8.672	1.559	0.338	0.704	0.303	0.181	0.97	1.785	0.254	0.261	1.732	0.958	0.297	1.2	0.554	0.926	1.054	11.405	62.804	0.948	1.468	0.29	0.297	1.118	0.293	0.926	1.09	0.292	1.074	0.271	0.291	191.299	0.872	0.79	0.298	0.326	0.494	0.356		477.255	0.293	423.2	1.8	1.1	0.3	0.2	23.2	2.3	0.4	0.3	0.3	6.2	9.5	0.2	0.3	89.062	2.794	0.1	0.1
186	0.1	0.664	0.522	207.75	0.235	0.225	1.241	0.158	0.1	0.228	0.184	0.1	2.256	28.57	0.806	0.1	5.97	0.502	0.2	0.101	0.1	0.321	34.149	14.004	1.574	0.349	0.71	0.318	0.202	0.981	1.796	0.261	0.276	2.1	0.982	0.298	1.284	0.555	1.053	1.058	11.881	66.517	0.971	1.491	0.305	0.318	1.119	0.317	0.994	1.177	0.3	1.093	0.299	0.293	201.948	1.026	0.853	0.305	0.366	0.5	0.398		481.111	0.319	470.2	1.8	1.1	0.3	0.2	23.2	2.3	0.4	0.3	0.3	6.7	9.8	0.2	0.3	95.173	2.994	0.1	0.1
187	0.1	0.743	0.534	265.08	0.239	0.227	1.258	0.173	0.1	0.248	0.19	0.102	2.478	29.393	0.858	0.1	6.132	0.518	0.2	0.101	0.101	0.322	57.729	14.014	1.812	0.376	0.727	0.356	0.204	1.125	1.818	0.261	0.288	2.116	0.993	0.333	1.378	0.672	1.121	1.128	12.11	69.124	0.984	1.6	0.343	0.334	1.186	0.362	1.064	1.182	0.303	1.129	0.344	0.308	219.52	1.075	0.88	0.318	0.395	0.502	0.411		485.227	0.321	511.2	1.8	1.1	0.3	0.2	24.1	2.6	0.4	0.3	0.3	7.6	9.9	0.2	0.3	130.447	3.157	0.1	0.1
188	0.1	0.981	0.552	272.572	0.243	0.232	1.41	0.18	0.1	0.262	0.197	0.109	2.596	29.504	0.927	0.1	6.292	0.606	0.2	0.102	0.11	0.338	78.245	14.244	1.826	0.419	0.731	0.364	0.211	1.134	1.828	0.274	0.293	2.143	1.03	0.356	1.441	0.731	1.21	1.217	12.819	102.682	0.996	1.75	0.361	0.375	1.252	0.37	1.074	1.205	0.343	1.153	0.355	0.326	222.804	1.089	1.036	0.335	0.408	0.513	0.411		492.565	0.325	587.6	1.9	1.1	0.3	0.2	24.8	2.9	0.4	0.3	0.3	8.0	10.9	0.2	0.3	134.649	3.241	0.1	0.1
189	0.1	0.984	0.554	281.385	0.254	0.241	1.458	0.185	0.1	0.275	0.209	0.122	2.624	32.677	0.938	0.1	7.762	0.62	0.2	0.102	0.11	0.353	79.253	14.447	1.866	0.43	0.738	0.367	0.253	1.185	1.872	0.285	0.299	2.218	1.094	0.407	1.507	0.747	1.214	1.218	12.891	107.129	1.104	1.888	0.386	0.385	1.257	0.378	1.17	1.223	0.358	1.187	0.365	0.385	224.585	1.221	1.09	0.402	0.415	0.523	0.423		506.65	0.392	660.7	2.2	1.1	0.3	0.3	24.9	3.4	0.4	0.3	0.3	8.7	10.9	0.3	0.3	135.246	3.429	0.1	0.1
190	0.101	0.99	0.561	326.334	0.269	0.247	1.647	0.202	0.109	0.284	0.213	0.128	2.667	43.446	0.975	0.103	9.336	0.672	0.2	0.103	0.119	0.462	86.684	14.723	1.894	0.436	0.751	0.394	0.256	1.197	1.877	0.29	0.3	2.222	1.232	0.418	1.511	0.812	1.223	1.231	13.07	112.767	1.231	1.994	0.387	0.389	1.362	0.395	1.207	1.23	0.362	1.191	0.388	0.416	229.948	1.238	1.138	0.415	0.424	0.528	0.424		544.185	0.405	678.3	2.2	1.2	0.3	0.3	25.2	3.6	0.5	0.3	0.3	8.8	11.2	0.3	0.4	143.711	3.841	0.1	0.1
191	0.103	0.993	0.569	330.18	0.275	0.248	1.677	0.205	0.111	0.304	0.223	0.141	2.954	47.659	1.017	0.103	9.505	0.742	0.2	0.104	0.119	0.469	88.003	16.56	2.043	0.438	0.802	0.449	0.26	1.205	1.971	0.299	0.3	2.234	1.316	0.422	1.549	0.821	1.232	1.271	13.227	137.093	1.357	2.024	0.39	0.394	1.393	0.398	1.222	1.382	0.389	1.216	0.417	0.423	264.135	1.269	1.17	0.418	0.434	0.65	0.461		572.705	0.405	707.9	2.3	1.2	0.3	0.3	25.2	3.8	0.5	0.3	0.3	9.0	11.6	0.3	0.4	184.409	3.873	0.1	0.1
192	0.104	1.032	0.57	351.201	0.276	0.259	1.68	0.227	0.119	0.316	0.225	0.141	3.289	54.081	1.059	0.103	9.599	0.752	0.2	0.108	0.137	0.493	90.522	16.729	2.089	0.447	0.825	0.465	0.288	1.261	2.024	0.299	0.301	2.318	1.354	0.426	1.584	0.824	1.267	1.28	13.362	154.583	1.364	2.109	0.401	0.397	1.406	0.414	1.399	1.473	0.389	1.23	0.423	0.424	272.638	1.273	1.171	0.421	0.435	0.664	0.469		640.585	0.407	737.2	2.5	1.3	0.3	0.3	30.3	3.8	0.5	0.3	0.3	9.2	11.8	0.3	0.4	235.498	3.948	0.1	0.1
193	0.109	1.093	0.578	365.934	0.277	0.266	1.727	0.243	0.122	0.318	0.269	0.143	3.463	55.973	1.142	0.118	9.67	0.821	0.2	0.114	0.142	0.51	109.195	18.031	2.091	0.478	0.826	0.471	0.335	1.307	2.042	0.315	0.321	2.545	1.37	0.431	1.587	1.173	1.27	1.307	14.045	159.331	1.368	2.166	0.407	0.397	1.424	0.427	1.447	1.509	0.398	1.234	0.427	0.435	277.915	1.277	1.181	0.426	0.468	0.72	0.47		653.0	0.417	757.0	2.6	1.3	0.3	0.3	31.3	3.9	0.5	0.3	0.3	9.7	12.5	0.3	0.4	279.542	3.97	0.1	0.2
194	0.116	1.097	0.584	375.58	0.279	0.278	1.77	0.248	0.124	0.32	0.27	0.145	3.49	67.311	1.148	0.128	10.304	0.821	0.2	0.116	0.157	0.529	115.812	22.102	2.127	0.491	0.871	0.484	0.354	1.425	2.062	0.327	0.324	2.551	1.37	0.445	1.592	1.191	1.28	1.328	14.663	216.608	1.401	2.178	0.417	0.435	1.491	0.427	1.449	1.525	0.404	1.243	0.433	0.437	297.28	1.549	1.235	0.437	0.498	0.72	0.472		715.577	0.425	790.0	3.1	1.3	0.3	0.3	36.3	3.9	0.5	0.3	0.3	10.0	12.6	0.3	0.4	288.14	4.024	0.1	0.2
195	0.126	1.11	0.585	396.933	0.287	0.291	1.78	0.25	0.131	0.338	0.274	0.154	3.792	68.038	1.151	0.144	10.924	0.825	0.2	0.116	0.158	0.567	117.218	27.937	2.269	0.5	0.89	0.503	0.364	1.431	2.299	0.337	0.343	2.618	1.371	0.456	1.602	1.269	1.342	1.355	15.185	240.16	1.418	2.246	0.432	0.436	1.53	0.446	1.524	1.529	0.413	1.28	0.434	0.439	367.015	1.559	1.301	0.437	0.512	0.82	0.513		733.657	0.427	798.5	3.3	1.3	0.3	0.3	37.8	3.9	0.5	0.3	0.3	11.4	13.4	0.3	0.4	332.126	4.041	0.1	0.2
196	0.144	1.123	0.595	410.752	0.3	0.294	1.799	0.251	0.134	0.341	0.279	0.16	3.829	73.965	1.167	0.146	11.537	0.863	0.2	0.127	0.168	0.583	172.247	57.686	2.591	0.511	0.947	0.505	0.371	1.492	2.344	0.361	0.362	2.877	1.378	0.458	1.726	1.346	1.358	1.469	15.294	246.714	1.423	2.29	0.443	0.439	1.542	0.458	1.526	1.547	0.416	1.291	0.463	0.446	410.706	1.56	1.336	0.441	0.514	0.833	0.525		1240.869	0.428	799.1	3.9	1.3	0.4	0.3	40.1	4.3	0.5	0.3	0.3	11.9	13.9	0.3	0.4	341.426	4.06	0.1	0.2
197	0.144	1.134	0.615	439.285	0.3	0.298	1.806	0.261	0.144	0.359	0.283	0.161	4.029	77.443	1.179	0.157	16.159	0.922	0.2	0.153	0.168	0.62	193.676	58.25	2.693	0.519	1.019	0.512	0.395	1.501	2.344	0.383	0.369	2.894	1.496	0.495	1.894	1.368	1.386	1.49	20.179	259.095	1.486	2.302	0.448	0.442	1.55	0.478	1.568	1.565	0.442	1.296	0.463	0.448	431.758	1.629	1.432	0.442	0.515	0.883	0.529		1269.356	0.434	805.3	4.2	1.4	0.4	0.3	46.8	4.4	0.5	0.3	0.3	12.2	14.7	0.3	0.4	395.531	4.95	0.1	0.2
198	0.146	1.139	0.646	487.375	0.31	0.299	1.86	0.263	0.145	0.366	0.288	0.165	4.076	133.412	1.184	0.168	16.41	0.95	0.2	0.184	0.173	0.623	212.019	61.514	2.73	0.528	1.137	0.518	0.425	1.532	2.363	0.387	0.403	2.997	1.635	0.512	1.932	1.395	1.507	1.552	20.347	261.59	1.613	2.304	0.455	0.471	1.587	0.484	1.68	1.579	0.443	1.561	0.465	0.466	435.537	1.632	1.47	0.467	0.515	0.997	0.53		1330.337	0.437	814.1	4.3	1.4	0.5	0.3	47.0	4.5	0.5	0.3	0.3	12.4	14.7	0.3	0.5	403.937	5.502	0.1	0.2
199	0.162	1.145	0.71	487.431	0.313	0.302	1.883	0.278	0.149	0.369	0.306	0.166	4.141	198.213	1.185	0.171	18.96	0.966	0.2	0.188	0.176	0.637	240.13	82.28	2.791	0.534	1.178	0.529	0.425	1.586	2.805	0.394	0.421	3.016	1.66	0.53	1.945	1.398	1.589	1.61	20.391	285.641	1.651	2.435	0.455	0.504	1.614	0.484	1.713	1.615	0.465	1.577	0.479	0.474	481.561	1.64	1.489	0.49	0.606	1.038	0.534		1351.83	0.471	828.0	4.4	1.4	0.5	0.3	47.2	4.9	0.5	0.3	0.3	13.4	14.8	0.3	0.5	437.229	6.478	0.1	0.2
200	0.185	1.203	0.726	520.841	0.322	0.31	1.908	0.279	0.156	0.393	0.314	0.166	4.193	249.309	1.204	0.172	19.739	1.07	0.2	0.19	0.179	0.638	273.467	85.331	2.792	0.537	1.37	0.537	0.426	1.779	3.03	0.408	0.429	3.131	1.715	0.537	1.996	1.476	1.599	1.611	20.597	299.297	1.656	2.592	0.509	0.506	1.614	0.503	1.749	1.615	0.504	1.615	0.505	0.482	488.912	1.654	1.511	0.51	0.629	1.056	0.684			0.51	973.7	4.5	1.4	0.5	0.3	48.3	5.0	0.6	0.3	0.3	14.8	15.2	0.3	0.5	442.199	6.574	0.1	0.2
201	0.19	1.297	0.735	932.619	0.33	0.324	1.951	0.282	0.156	0.423	0.319	0.17	4.332	285.769	1.216	0.18	20.318	1.091	0.2	0.196	0.183	0.641	1022.996	85.654	2.841	0.571	1.387	0.538	0.438	1.828	3.259	0.414	0.43	3.284	1.737	0.542	2.025	1.505	1.613	1.626	21.421	384.058	1.732	2.643	0.527	0.523	1.706	0.504	1.758	1.627	0.507	1.634	0.527	0.511	594.183	1.737	1.539	0.522	0.642	1.089	0.711			0.516	1093.4	4.6	1.4	0.5	0.3	48.5	5.6	0.6	0.4	0.3	15.0	15.6	0.3	0.5	446.125	6.956	0.1	0.2
202	0.192	1.309	0.746	1109.035	0.365	0.324	1.992	0.283	0.16	0.433	0.322	0.172	4.631	298.209	1.23	0.194	20.347	1.108	0.2	0.204	0.185	0.642	1590.244	91.976	2.936	0.597	1.388	0.544	0.449	1.932	3.421	0.416	0.436	3.772	1.771	0.552	2.119	1.553	1.617	1.675	21.698	571.848	1.765	2.675	0.537	0.527	1.709	0.507	1.888	1.822	0.54	1.692	0.531	0.513	603.886	1.764	1.561	0.527	0.691	1.111	0.713			0.523	1156.3	4.8	1.4	0.5	0.3	48.8	5.6	0.6	0.4	0.4	15.0	15.7	0.3	0.5	447.829	6.958	0.1	0.2
203	0.211	1.31	0.773	1125.791	0.428	0.337	2.033	0.284	0.167	0.435	0.343	0.173	5.535	341.406	1.237	0.215	20.606	1.172	0.2	0.204	0.186	0.676	1730.068	93.571	3.086	0.603	1.611	0.558	0.5	1.973	3.605	0.423	0.468	3.856	1.839	0.573	2.323	1.589	1.619	1.677	21.896	682.63	1.788	2.735	0.54	0.531	1.726	0.508	1.913	1.912	0.559	1.709	0.551	0.538	631.681	1.787	1.631	0.549	0.705	1.131	0.731			0.554	1157.7	5.0	1.6	0.5	0.3	52.7	5.7	0.7	0.4	0.4	15.4	16.0	0.4	0.5	466.36	7.139	0.1	0.2
204	0.212	1.345	0.809	1139.865	0.436	0.386	2.074	0.289	0.171	0.437	0.35	0.178	5.545	1215.614	1.287	0.226	22.226	1.27	0.2	0.208	0.186	0.695		97.239	3.125	0.607	1.613	0.56	0.509	1.992	3.646	0.449	0.48	3.933	1.849	0.584	2.347	1.652	1.658	1.679	23.162	683.198	1.876	2.78	0.547	0.586	1.764	0.572	1.923	1.935	0.634	1.735	0.573	0.549	695.393	1.833	1.631	0.694	0.753	1.181	0.752			0.707	1211.2	5.2	1.6	0.5	0.3	53.1	6.7	0.7	0.4	0.4	16.8	16.0	0.4	0.6	522.459	7.149	0.1	0.2
205	0.224	1.347	0.813	1532.022	0.454	0.397	2.261	0.296	0.172	0.452	0.361	0.18	5.687		1.3	0.241	31.99	1.413	0.2	0.212	0.187	0.701		106.551	3.439	0.615	1.667	0.59	0.51	2.013	3.666	0.462	0.488	3.937	1.885	0.647	2.561	1.669	1.674	1.701	24.047	691.127	1.903	2.839	0.648	0.611	1.806	0.574	1.948	2.132	0.696	1.751	0.601	0.555	709.427	1.938	1.698	0.695	0.758	1.194	0.791			0.721	1247.8	5.5	1.7	0.5	0.4	67.4	6.8	0.7	0.5	0.5	17.4	16.7	0.4	0.6	573.642	7.33	0.109	0.2
206	0.229	1.369	0.905	1533.82	0.501	0.397	2.344	0.3	0.18	0.456	0.37	0.181	5.75		1.308	0.242	35.164	1.467	0.2	0.229	0.196	0.752		136.088	3.539	0.616	1.681	0.597	0.517	2.042	3.703	0.471	0.498	3.974	1.917	0.709	2.736	1.687	1.741	1.702	25.6	742.513	1.91	2.886	0.727	0.626	1.817	0.728	1.981	2.192	0.732	1.812	0.659	0.706	762.848	1.99	1.747	0.756	0.835	1.243	0.819			0.79	1269.5	5.6	1.7	0.5	0.4	70.8	6.9	0.8	0.5	0.5	18.1	16.7	0.4	0.6	574.41	7.854	0.111	0.2
207	0.24	1.375	1.026	1630.348	0.506	0.476	2.351	0.304	0.181	0.461	0.373	0.182	6.245		1.317	0.246	35.663	1.475	0.2	0.234	0.197	0.811		162.06	3.617	0.684	1.685	0.601	0.522	2.085	3.98	0.476	0.502	4.02	1.92	0.719	2.899	1.74	1.766	1.811	28.785	757.064	1.949	3.402	0.735	0.705	1.833	0.762	2.031	2.217	0.746	1.817	0.743	0.753	779.55	2.008	1.832	0.794	0.837	1.38	0.835			0.803	1427.5	5.7	1.7	0.6	0.4	80.9	7.4	0.9	0.5	0.5	18.5	17.4	0.4	0.6	631.463	7.922	0.131	0.2
208	0.241	1.407	1.153		0.512	0.493	2.353	0.308	0.181	0.465	0.374	0.183	6.426		1.348	0.248	39.228	1.501	0.3	0.236	0.199	0.829		170.023	3.627	0.704	1.704	0.608	0.524	2.085	3.996	0.485	0.508	4.127	1.923	0.785	2.96	1.75	1.805	1.815	35.64	813.352	1.957	3.416	0.778	0.724	1.893	0.769	2.094	2.244	0.772	1.993	0.766	0.79	855.248	2.266	1.893	0.834	0.892	1.411	0.847			0.857	1455.3	5.7	1.8	0.6	0.4	84.2	8.1	1.0	0.5	0.5	20.1	17.5	0.5	0.6	894.231	8.48	0.134	0.2
209	0.243	1.414	1.178		0.523	0.495	3.615	0.308	0.182	0.488	0.385	0.183	6.98		1.433	0.248	76.51	1.518	0.3	0.245	0.201	0.833		170.446	3.635	0.708	1.706	0.613	0.532	2.09	4.03	0.486	0.517	4.19	1.953	0.82	3.044	1.766	1.864	1.855	36.53	958.011	1.984	3.506	0.855	0.733	1.91	0.825	2.111	2.262	0.817	2.023	0.822	0.832	913.491	2.306	2.034	0.835	0.898	1.439	0.894			0.863	1747.3	5.9	2.1	0.6	0.5	92.9	8.3	1.0	0.5	0.5	21.2	17.9	0.5	0.6	950.691	8.727	0.141	0.2
210	0.244	1.422	1.213		0.531	0.612	3.709	0.308	0.183	0.499	0.391	0.186	7.121		1.472	0.252	79.807	1.527	0.3	0.259	0.203	0.858		170.863	3.774	0.71	1.72	0.621	0.532	2.112	4.671	0.503	0.522	4.202	2.139	0.851	3.369	1.846	1.926	1.858	42.676	1071.766	2.038	3.731	0.95	0.746	1.965	0.927	2.131	2.297	0.843	2.19	0.84	0.846	984.477	2.665	2.108	0.842	0.9	1.471	0.9			0.909		6.0	2.6	0.6	0.5	94.5	8.5	1.1	0.5	0.5	25.3	18.3	0.5	0.6	1049.917	8.915	0.143	0.2
211	0.247	1.507	1.31		0.538	0.666	3.715	0.317	0.183	0.506	0.392	0.19	7.179		1.483	0.253	82.112	1.63	0.3	0.263	0.204	0.878		202.801	3.806	0.714	1.728	0.654	0.534	2.147	4.817	0.505	0.53	5.278	2.155	0.879	3.567	1.923	1.95	1.943	42.695	1091.705	2.07	3.869	0.983	0.846	2.014	0.982	2.134	2.3	0.847	2.194	0.855	0.934	1009.915	2.811	2.115	0.878	0.924	1.524	0.911			0.911		6.0	2.6	0.6	0.5	97.5	9.0	1.1	0.5	0.5	25.4	18.7	0.5	0.6	1063.539	8.964	0.156	0.2
212	0.25	1.519	1.33		0.54	0.679	3.732	0.318	0.184	0.51	0.399	0.19	7.212		1.498	0.256	83.954	1.642	0.3	0.27	0.204	0.89		291.645	3.844	0.731	1.731	0.67	0.552	2.156	4.819	0.513	0.549	5.451	2.173	0.884	3.594	1.928	2.193	2.08	45.386	1113.789	2.13	3.947	0.987	0.868	2.131	0.985	2.206	2.421	0.871	2.237	0.866	0.971	1284.899	2.942	2.204	0.88	0.925	1.548	0.911			0.92		6.3	2.9	0.6	0.5	113.8	9.1	1.2	0.5	0.5	26.0	19.0	0.5	0.7	1176.588	9.029	0.156	0.2
213	0.26	1.534	1.351		0.551	0.69	3.913	0.325	0.192	0.526	0.41	0.206	7.931		1.617	0.258	96.413	1.672	0.3	0.283	0.205	0.94		361.036	3.94	0.732	1.74	0.672	0.553	2.237	5.315	0.534	0.574	5.839	2.214	0.949	3.769	2.069	2.223	2.25	57.916	1201.213	2.228	4.155	1.017	0.884	2.25	0.99	2.219	2.46	0.886	2.335	0.87	0.974	1315.975	3.184	2.227	0.922	0.932	1.562	0.916			0.931		6.6	3.0	0.6	0.5	120.1	9.4	1.5	0.5	0.6	26.0	20.2	0.5	0.7	1666.205	9.224	0.16	0.2
214	0.263	1.542	1.362		0.552	0.691	4.027	0.336	0.193	0.534	0.413	0.21	8.204		1.942	0.266	101.236	1.685	0.3	0.283	0.206	0.975		365.318	4.206	0.742	1.752	0.713	0.555	2.238	5.359	0.538	0.575	5.991	2.266	0.987	3.837	2.077	2.231	2.321	64.259	1270.273	2.279	4.176	1.056	0.888	2.463	0.991	2.339	2.517	0.941	2.34	0.959	0.974	1365.832	3.476	2.315	0.976	0.958	1.682	0.993			0.956		6.6	3.2	0.7	0.5	128.2	9.4	1.7	0.6	0.6	26.4	20.4	0.5	0.7		9.245	0.16	0.2
215	0.268	1.565	1.435		0.559	0.692	4.821	0.337	0.194	0.544	0.438	0.218	8.425		1.983	0.267	150.119	1.699	0.3	0.285	0.208	1.01		597.768	4.46	0.817	1.77	0.714	0.579	2.252	5.511	0.543	0.58	6.585	2.342	0.998	3.895	2.097	2.25	2.365	67.662	1271.595	2.332	5.381	1.092	0.896	2.479	0.998	2.344	2.555	1.013	2.392	0.988	0.977	1376.289	3.541	2.523	1.043	0.969	1.711	1.006			1.007		6.8	3.4	0.7	0.5	128.9	9.5	1.7	0.6	0.6	26.5	20.9	0.6	0.7		9.491	0.163	0.2
216	0.27	1.587	1.507		0.574	0.699	4.887	0.343	0.195	0.573	0.442	0.222	8.445		2.056	0.278	154.207	1.704	0.4	0.29	0.214	1.038		761.012	5.04	0.853	1.878	0.919	0.606	2.276	5.584	0.558	0.585	6.996	2.446	1.032	3.946	2.111	2.385	2.373	75.965	1333.379	2.527	5.557	1.093	0.898	2.543	1.005	2.509	2.571	1.027	2.577	1.007	0.992	1601.757	3.627	2.564	1.071	1.002	1.722	1.089			1.042		7.0	3.8	0.8	0.5	130.3	9.6	1.8	0.6	0.6	26.6	22.7	0.6	0.7		9.587	0.166	0.2
217	0.271	1.602	1.515		0.582	0.733	4.914	0.346	0.195	0.596	0.445	0.224	8.489		2.236	0.278	156.807	1.706	0.4	0.292	0.216	1.055		793.979	5.044	0.857	1.913	0.95	0.619	2.371	8.027	0.579	0.608	7.072	2.507	1.054	4.289	2.113	2.521	2.529	77.354	1337.506	2.553	5.595	1.1	0.913	2.556	1.019	2.536	2.625	1.074	2.725	1.036	1.022	1631.272	3.656	2.606	1.118	1.09	1.724	1.09			1.12		7.6	4.1	0.8	0.6	134.4	10.1	1.8	0.6	0.6	27.2	23.8	0.6	0.7		9.597	0.167	0.2
218	0.275	1.603	1.563		0.588	0.783	5.299	0.35	0.197	0.597	0.452	0.232	8.505		2.238	0.28	332.231	1.727	0.4	0.295	0.227	1.207		866.781	5.175	1.038	2.14	1.177	0.626	2.391	8.353	0.598	0.658	7.092	2.637	1.059	4.433	2.256	2.528	2.546	81.509	1378.374	2.626	5.715	1.141	0.962	2.602	1.081	2.655	2.653	1.11	2.762	1.046	1.108	1727.342	3.667	2.614	1.126	1.125	1.749	1.137			1.147		7.7	5.0	0.8	0.6	141.7	12.6	2.1	0.6	0.7	29.0	24.3	0.6	0.8		9.777	0.171	0.2
219	0.275	1.608	1.564		0.593	0.803	5.596	0.359	0.198	0.614	0.476	0.234	8.645		2.271	0.282	402.489	1.736	0.4	0.298	0.25	1.282		982.898	5.414	1.185	2.194	1.191	0.631	2.537	10.405	0.609	0.658	7.49	2.643	1.09	4.792	2.291	2.693	2.775	136.579	1390.397	2.628	5.727	1.186	0.996	2.664	1.088	2.669	2.665	1.111	2.776	1.05	1.11		3.748	2.763	1.156	1.135	1.752	1.138			1.161		7.7	5.1	0.8	0.6	146.4	12.9	2.4	0.6	0.7	29.2	26.7	0.6	0.9		9.832	0.171	0.2
220	0.278	1.62	1.57		0.685	0.831	5.678	0.373	0.199	0.666	0.508	0.236	8.83		2.277	0.29	659.324	1.855	0.4	0.299	0.251	1.473		1532.999	6.275	1.281	2.227	1.246	0.64	2.709	14.216	0.637	0.668	7.574	2.786	1.154	5.039	2.298	2.729	2.868	145.752	1414.139	2.651	5.732	1.196	1.041	2.724	1.133	3.155	2.725	1.149	2.966	1.1	1.148		3.845	2.773	1.161	1.148	1.753	1.14			1.18		7.8	5.2	0.8	0.6	159.3	13.3	2.5	0.7	0.7	29.8	26.9	0.6	1.0		9.903	0.173	0.2
221	0.279	1.623	1.767		0.719	0.859	5.927	0.381	0.2	0.67	0.517	0.244	9.296		2.307	0.296	1355.234	1.906	0.4	0.301	0.252	1.483		1620.565	6.654	1.316	2.24	1.266	0.66	2.785	14.221	0.688	0.694	8.153	2.912	1.172	5.103	2.415	2.738	2.924	222.027	1478.81	2.788	5.918	1.273	1.087	2.857	1.141	3.199	2.857	1.208	3.213	1.119	1.167		3.927	2.929	1.19	1.183	1.909	1.216			1.189		8.0	5.3	0.8	0.6	160.2	13.7	2.5	0.7	0.7	30.5	27.0	0.6	1.0		9.945	0.178	0.2
222	0.281	1.685	1.778		0.772	0.864	6.045	0.387	0.216	0.724	0.529	0.247	9.446		2.386	0.297		1.907	0.4	0.301	0.255	1.49			6.718	1.346	2.288	1.4	0.662	3.035	16.179	0.703	0.718	8.206	3.107	1.188	5.287	2.424	3.174	3.008	222.298	1523.964	3.002	6.1	1.274	1.092	2.951	1.161	3.259	2.891	1.229	3.269	1.16	1.193		4.252	2.952	1.232	1.306	1.919	1.219			1.208		8.2	5.7	0.8	0.6	164.6	13.8	2.8	0.8	0.8	31.8	27.3	0.7	1.1		10.024	0.18	0.2
223	0.282	1.689	1.799		0.794	1.012	6.902	0.39	0.218	0.798	0.531	0.249	9.515		2.459	0.299		1.945	0.4	0.301	0.257	1.563			7.184	1.446	2.318	1.433	0.676	3.26	22.879	0.727	0.74	8.398	3.25	1.277	5.61	2.63	3.24	3.011	239.654	1601.717	3.144	6.223	1.275	1.202	3.074	1.173	3.272	2.894	1.287	3.685	1.176	1.21		4.434	3.092	1.264	1.309	1.921	1.229			1.298		9.4	6.2	1.1	0.6	165.2	14.3	3.0	0.8	0.8	32.1	28.0	0.7	1.1		10.177	0.182	0.2
224	0.289	1.718	1.835		0.855	1.11	9.688	0.405	0.222	0.811	0.547	0.261	10.094		2.536	0.3		1.96	0.4	0.323	0.261	1.765			8.247	1.5	2.326	1.458	0.688	3.62	22.904	0.755	0.776	8.419	3.298	1.282	5.657	2.824	3.274	3.124	246.753	1626.885	3.46	6.242	1.344	1.218	3.122	1.18	3.506	3.099	1.306	3.827	1.183	1.219		5.801	3.195	1.314	1.365	1.924	1.245			1.367		9.4	6.3	1.2	0.6	173.0	14.8	3.0	0.8	0.8	33.6	28.2	0.8	1.3		10.627	0.183	0.2
225	0.295	2.171	1.851		0.942	1.146	10.363	0.406	0.23	0.859	0.563	0.262	10.799		2.57	0.301		2.282	0.4	0.325	0.262	1.845			8.357	1.582	2.545	1.465	0.722	3.728	28.474	0.774	0.793	8.433	3.504	1.283	5.738	2.838	3.286	3.199	251.971	1631.403	3.464	6.51	1.365	1.233	3.603	1.191	3.781	3.239	1.34	3.9	1.197	1.222		5.877	3.394	1.388	1.432	1.984	1.295			1.403		9.5	6.4	1.2	0.7	192.2	15.2	3.0	0.8	0.8	37.8	28.4	0.8	1.3		11.771	0.184	0.2
226	0.3	2.244	1.852		0.951	1.187	11.037	0.423	0.231	0.861	0.58	0.264	11.942		2.796	0.302		2.313	0.4	0.327	0.264	1.928			8.37	1.611	3.179	1.595	0.736	3.774	30.074	0.795	0.83	8.576	3.729	1.345	5.749	3.26	3.323	3.419	278.447	1656.929	3.662	6.611	1.396	1.235	3.629	1.255	4.053	3.295	1.362	4.015	1.269	1.252		6.299	3.463	1.392	1.52	2.01	1.37			1.413		10.0	6.6	1.3	0.7	194.5	15.9	3.3	0.9	0.9	38.4	29.9	1.0	1.4		12.526	0.186	0.2
227	0.301	2.249	1.874		0.953	1.189	12.799	0.43	0.233	0.867	0.597	0.265	12.341		2.847	0.303		2.319	0.4	0.335	0.276	2.02			8.376	1.628	3.368	1.604	0.742	3.824	39.466	0.815	0.839	9.076	3.731	1.366	5.851	3.481	3.333	3.455	288.099		3.693	7.064	1.409	1.293	3.759	1.275	4.068	3.876	1.382	4.023	1.352	1.276		6.332	4.021	1.46	1.53	2.016	1.472			1.478		10.2	6.7	1.4	0.7	198.6	17.4	3.5	0.9	1.0	39.5	33.0	1.1	1.4		12.544	0.19	0.3
228	0.301	2.334	1.885		0.963	1.196	14.146	0.435	0.241	0.887	0.606	0.279	12.727		3.013	0.303		3.276	0.4	0.342	0.29	2.02			8.426	1.647	3.478	1.612	0.744	4.238	42.948	0.855	0.839	9.259	3.805	1.378	5.908	3.521	3.399	3.591	307.811		3.878	7.081	1.429	1.346	3.781	1.381	4.177	4.096	1.388	4.213	1.417	1.293		6.333	4.183	1.517	1.543	2.261	1.516			1.544		10.6	7.5	1.4	0.8	201.1	19.0	3.6	1.0	1.1	39.6	34.5	1.2	1.4		13.413	0.195	0.3
229	0.302	2.505	1.912		1.217	1.36	14.383	0.445	0.246	0.897	0.634	0.279	12.745		3.037	0.306		3.388	0.4	0.349	0.293	2.053			8.429	1.656	3.485	1.653	0.797	4.909	45.217	0.857	0.877	9.312	3.821	1.39	6.264	3.54	3.42	3.739	320.139		3.929	7.111	1.486	1.393	3.801	1.388	4.225	4.207	1.414	4.665	1.433	1.357		6.339	4.528	1.582	1.569	2.308	1.601			1.591		11.7	7.5	1.5	0.8	207.2	21.5	3.8	1.0	1.1	39.8	35.0	1.2	1.4		13.507	0.196	0.3
230	0.305	2.558	1.935		1.233	1.412	16.207	0.503	0.267	0.923	0.635	0.282	12.993		3.077	0.308		3.462	0.4	0.355	0.306	2.226			8.461	1.661	3.539	1.786	0.824	5.087	51.48	0.858	0.878	9.362	3.98	1.435	6.325	3.588	3.735	3.789	335.754		3.939	7.34	1.537	1.409	3.807	1.408	4.529	4.299	1.418	4.8	1.438	1.368		6.365	4.944	1.585	1.573	2.331	1.624			1.606		11.7	7.6	1.5	0.8	222.9	21.8	3.9	1.1	1.1	40.0	36.3	1.3	1.5		15.104	0.2	0.3
231	0.307	2.943	2.029		1.282	1.43	18.015	0.508	0.27	0.981	0.663	0.293	13.26		3.325	0.308		3.49	0.4	0.357	0.31	2.306			8.535	1.772	3.551	1.8	0.857	5.312	84.214	0.859	0.893	9.732	4.259	1.477	6.507	3.757	3.987	3.831	368.521		4.353	7.408	1.64	1.414	3.817	1.463	4.541	4.451	1.471	4.984	1.624	1.411		6.475	5.695	1.609	1.612	2.519	1.628			1.625		11.7	7.7	1.5	0.9	226.7	21.8	3.9	1.1	1.2	41.7	41.9	1.3	1.6		15.212	0.216	0.3
232	0.307	3.039	2.166		1.409	1.527	18.995	0.542	0.287	1.024	0.67	0.318	13.425		3.381	0.309		3.497	0.4	0.368	0.313	2.354			8.637	1.834	3.624	1.833	0.862	5.416	84.811	0.866	0.914	9.966	4.375	1.484	7.281	4.645	4.133	4.029	404.414		4.37	9.245	1.651	1.424	3.985	1.558	4.636	4.627	1.608	5.964	1.636	1.526		6.5	7.4	1.645	1.614	2.554	1.644			1.658		12.8	8.1	1.5	0.9	226.8	22.8	4.0	1.1	1.2	42.3	46.4	1.3	1.6		19.939	0.218	0.3
233	0.308	3.059	2.237		1.554	1.589	23.102	0.657	0.291	1.044	0.712	0.34	15.697		3.434	0.31		3.528	0.4	0.369	0.322	2.482			8.668	1.905	4.656	1.841	0.991	5.426	85.305	0.894	0.952	11.1	4.401	1.627	7.288	4.734	4.164	4.156	407.578		4.399	10.06	1.663	1.628	4.144	1.584	4.661	4.699	1.625	6.221	1.646	1.596		6.586	7.543	1.645	1.652	2.646	1.676			1.667		13.1	8.2	1.7	1.0	242.0	23.2	4.0	1.1	1.2	43.5	47.6	1.3	1.9		20.107	0.218	0.3
234	0.318	3.169	2.435		1.632	1.595	31.146	0.694	0.338	1.066	0.749	0.381	18.97		3.778	0.311		3.602	0.5	0.374	0.324	2.49			9.008	1.969	4.721	1.96	0.993	5.558	87.669	0.907	1.042	11.378	4.407	1.635	10.515	4.911	4.201	4.175	413.477		4.413	11.715	1.675	1.683	4.296	1.594	4.712	4.957	1.649	6.426	1.671	1.619		6.632	7.647	1.67	1.653	3.268	1.704			1.671		13.2	8.7	1.9	1.1	244.6	23.2	4.2	1.2	1.2	43.9	50.4	1.4	1.9		21.077	0.221	0.3
235	0.324	3.265	2.509		1.638	1.614	38.834	0.755	0.386	1.145	0.769	0.435	19.79		3.79	0.314		3.834	0.5	0.376	0.376	2.495			9.567	2.058	4.77	2.055	1.043	5.687	88.5	0.967	1.049	11.48	4.456	1.668	10.633	5.622	4.213	4.257	592.928		5.239	12.761	1.676	1.706	4.359	1.617	4.81	5.261	1.702	6.605	1.672	1.635		6.779	7.947	1.727	1.716	3.311	1.728			1.733		13.4	9.7	2.2	1.2	251.5	24.9	4.3	1.3	1.3	50.2	62.5	1.4	2.2		22.396	0.23	0.3
236	0.329	3.578	2.509		1.734	1.731	43.32	0.795	0.393	1.169	0.921	0.452	19.986		3.867	0.318		4.319	0.5	0.377	0.453	2.665			10.137	2.26	5.273	2.3	1.045	5.748	110.072	0.969	1.077	12.816	5.255	1.678	11.262	5.655	4.235	4.389	666.247		5.67	13.077	1.708	1.71	4.496	1.635	4.891	5.348	1.74	7.03	1.677	1.697		6.781	7.994	1.751	1.749	3.448	1.744			1.742		15.4	9.8	2.2	1.2	319.4	26.9	4.6	1.4	1.3	50.5	64.4	1.5	2.3		22.7	0.233	0.3
237	0.334	3.609	2.812		1.773	1.872	50.42	0.874	0.422	1.173	0.925	0.453	20.115		4.036	0.319		4.509	0.5	0.382	0.504	2.697			10.213	2.321	5.33	2.328	1.055	5.755	131.02	1.022	1.126	12.825	6.417	1.7	11.965	5.963	4.346	4.393	1063.79		6.198	13.554	1.728	1.728	4.579	1.655	5.139	5.424	1.758	7.202	1.703	1.697		6.898	8.042	1.754	1.751	3.495	1.748			1.75		16.2	10.3	2.4	1.3	345.8	27.0	4.8	1.4	1.3	52.1	68.4	1.5	2.3		22.755	0.236	0.3
238	0.34	3.682	2.858		1.872	1.925	51.332	0.905	0.448	1.204	0.998	0.492	20.558		4.099	0.319		4.613	0.5	0.389	0.553	2.845			10.734	2.35	5.461	2.336	1.062	6.428	162.462	1.106	1.156	12.954	7.006	1.705	12.615	5.972	4.382	4.488			7.123	13.705	1.736	1.734	4.823	1.672	5.284	5.911	1.76	7.25	1.716	1.702		7.046	8.068	1.754	1.751	3.507	1.754			1.761		16.7	10.9	2.4	1.3	435.7	29.3	5.2	1.4	1.4	57.1	69.5	1.5	2.6		22.758	0.243	0.3
239	0.347	3.768	2.912		1.975	1.973	53.683	0.93	0.454	1.206	1.002	0.536	20.694		4.23	0.324		4.636	0.5	0.405	0.568	2.916			10.824	2.445	5.654	2.365	1.072	6.631	175.574	1.162	1.175	13.161	7.044	1.727	12.893	6.575	4.533	4.574			7.26	13.968	1.749	1.738	5.085	1.687	5.327	7.971	1.76	7.258	1.724	1.736		7.141	8.37	1.759	1.753	3.564	1.776			1.777		16.8	11.3	2.6	1.4	435.9	31.9	5.4	1.4	1.4	59.1	94.1	1.9	2.7		31.297	0.246	0.3
240	0.35	3.791	3.004		2.121	2.03	57.061	0.948	0.455	1.223	1.081	0.589	21.771		4.943	0.357		4.73	0.5	0.418	0.616	2.922			11.005	2.482	5.769	2.447	1.086	6.654	193.246	1.332	1.18	15.33	7.145	1.73	13.414	6.78	4.591	4.591			7.336	14.717	1.749	1.751	5.164	1.728	5.428	8.031	1.788	8.097	1.737	1.746		7.265	8.596	1.786	1.762	3.567	1.794			1.802		17.1	12.0	2.7	1.4	557.1	38.2	5.9	1.5	1.4	60.7	114.2	1.9	2.7		32.057	0.262	0.3
241	0.365	3.808	3.482		2.139	2.063	61.643	0.949	0.507	1.251	1.137	0.632	21.885		6.375	0.36		4.902	0.6	0.427	0.629	3.086			11.058	2.535	6.41	2.447	1.178	6.866	202.927	1.443	1.184	15.487	7.222	1.737	13.813	7.473	5.845	6.148			7.351	15.249	1.765	1.767	5.261	1.734	5.573	8.086	1.81	8.261	1.738	1.758		7.499	8.847	1.822	1.784	4.161	1.825			1.851		19.0	12.3	2.8	1.4	698.8	39.8	6.4	1.5	1.4	61.2	117.9	2.6	2.8		34.529	0.264	0.3
242	0.383	3.87	3.526		2.17	2.348	79.495	0.95	0.518	1.409	1.174	0.664	22.38		6.398	0.361		5.133	0.6	0.438	0.673	3.555			11.753	2.589	6.569	2.464	1.179	6.886	307.483	1.534	1.401	16.688	7.312	1.759	14.707	9.414	6.317	6.181			7.397	15.67	1.804	1.77	6.94	1.77	5.965	8.308	1.829	8.583	1.748	1.769		7.529	8.94	1.899	1.849	4.266	1.909			1.866		22.0	12.4	2.9	1.4	699.4	40.2	6.9	1.7	1.6	63.3	118.9	2.7	2.9		35.336	0.267	0.3
243	0.397	4.023	3.546		2.194	2.689	87.903	1.018	0.588	1.493	1.204	0.693	22.578		6.637	0.401		5.272	0.6	0.442	0.703	3.649			11.984	2.628	6.626	2.504	1.189	6.902	1024.08	1.554	1.515	20.142	7.366	1.79	15.713	10.456	6.355	6.516			7.408	16.679	1.823	1.838	6.966	1.773	6.435	8.504	1.843	9.242	1.76	1.8		7.597	9.277	1.902	1.879	4.684	1.924			1.942		24.2	13.3	2.9	1.5	767.8	42.7	8.6	1.7	1.9	64.2	123.7	2.8	3.3		36.233	0.273	0.3
244	0.424	4.095	3.571		2.237	3.073	162.896	1.053	0.653	1.499	1.281	0.697	23.845		6.668	0.409		5.67	0.6	0.45	0.787	3.845			12.345	2.63	6.893	2.642	1.274	8.208	1585.174	1.585	1.619	20.3	7.602	1.86	16.549	10.773	7.31	6.694			8.003	18.992	1.855	1.863	7.75	1.788	6.546	8.544	1.848	9.474	1.763	1.841		7.776	9.602	2.001	1.905	4.686	2.029			1.958		24.6	13.6	2.9	1.5	777.7	46.8	9.6	1.9	1.9	65.3	129.7	2.8	3.5		36.541	0.282	0.3
245	0.449	4.208	4.069		2.272	3.255	197.262	1.057	0.677	1.619	1.347	0.711	24.298		7.118	0.5		5.819	0.6	0.488	0.787	3.901			12.973	2.644	7.218	2.669	1.288	8.233	1766.699	1.655	1.633	20.327	7.858	1.889	16.997	13.528	7.328	7.173			8.072	19.433	1.874	1.941	7.931	1.825	7.679	9.22	1.898	9.731	1.785	1.919		7.823	9.615	2.043	1.955	4.689	2.129			1.968		25.6	13.8	3.8	1.5	874.2	50.2	9.9	1.9	2.2	68.0	130.8	2.9	3.7		36.592	0.29	0.3
246	0.51	4.691	4.121		2.374	3.737	199.457	1.057	0.69	1.62	1.35	0.749	25.293		8.261	0.513		5.98	0.6	0.497	0.825	3.949			13.036	2.649	7.253	2.67	1.381	8.339		1.672	1.729	20.508	8.405	1.952	18.803	14.452	7.341	7.226			8.11	19.843	1.948	2.005	7.989	1.937	7.722	9.258	1.918	9.873	1.827	1.942		7.958	10.08	2.108	1.989	4.712	2.197			2.073		27.0	15.3	4.0	1.7	921.9	57.7	11.3	2.0	2.2	79.2	145.8	3.1	3.8		36.789	0.302	0.4
247	0.513	5.095	4.15		2.443	4.276	250.402	1.086	0.699	1.621	1.384	0.78	27.168		8.627	0.53		5.999	0.7	0.53	0.838	4.016			13.39	2.853	9.344	2.688	1.386	8.364		1.69	1.739	21.694	8.901	1.958	20.07	15.827	7.391	7.347			8.289	21.307	1.949	2.025	8.057	1.99	7.808	9.852	2.049	9.979	1.933	2.043		7.991	10.383	2.197	2.109	5.648	2.246			2.178		27.5	15.5	4.1	1.7	949.3	63.5	12.5	2.1	2.3	87.6	160.9	3.5	4.0		37.432	0.305	0.4
248	0.586	5.61	4.167		2.717	4.365	261.827	1.157	0.7	1.625	1.439	0.807	27.265		9.22	0.6		6.686	0.7	0.56	0.838	4.089			13.423	2.898	9.574	2.691	1.447	8.394		1.708	1.78	21.722	9.362	2.017	20.719	20.42	7.521	7.422			9.584	23.538	1.949	2.152	8.1	2.077	7.962	10.37	2.066	9.982	1.942	2.054		8.31	10.526	2.272	2.287	6.087	2.292			2.319		28.9	15.7	4.2	1.9	972.8	73.9	14.0	2.1	2.5	88.8	174.0	3.9	4.1		38.639	0.306	0.4
249	0.603	6.057	4.173		3.024	4.404	317.281	1.175	0.707	1.63	1.585	0.839	27.815		9.238	0.6		6.788	0.8	0.58	0.848	4.094			13.436	2.976	9.741	2.758	1.467	8.504		1.715	1.817	22.023	10.456	2.075	22.012	22.27	7.691	7.527			11.25	25.807	2.075	2.156	8.257	2.112	8.069	11.113	2.104	10.0	1.967	2.055		8.593	10.535	2.274	2.318	7.391	2.318			2.439		29.2	16.3	5.4	2.2	994.2	74.0	14.7	2.5	2.6	93.4	176.2	4.0	4.3		39.023	0.31	0.4
250	0.648	6.195	4.208		3.443	4.525	1081.063	1.215	0.708	1.631	1.588	0.858	33.895		10.225	0.679		6.797	0.8	0.611	0.853	4.166			15.033	3.025	10.303	2.908	1.507	8.514		1.717	1.83	24.513	14.136	2.158	22.895	22.797	7.796	7.736			12.582	25.828	2.132	2.158	8.659	2.183	8.222	11.138	2.179	10.197	2.02	2.065		8.653	10.658	2.371	2.324	9.243	2.355			2.44		29.5	17.0	5.4	2.8	995.9	85.0	15.2	2.5	2.7	95.9	209.8	4.1	4.9		40.048	0.319	0.4
251	0.654	6.466	4.228		3.55	4.528	1213.703	1.29	0.719	1.659	1.616	0.864	34.221		10.64	0.749		8.524	0.8	0.685	0.855	4.299			15.102	3.04	10.97	2.981	1.681	8.95		1.735	1.859	25.384	14.314	2.207	24.456	23.392	7.87	8.249			14.698	27.952	2.332	2.244	8.787	2.246	8.265	11.228	2.352	11.108	2.058	2.09		9.026	10.85	2.626	2.473	10.174	3.325			2.54		32.1	18.1	5.8	2.8	1046.5	91.6	15.5	2.5	2.9	101.1	212.1	4.3	5.1		41.276	0.343	0.4
252	0.675	6.571	4.241		3.655	4.628		1.369	0.759	1.672	1.703	0.868	34.313		10.987	0.754		9.354	0.9	0.736	0.867	4.363			16.366	3.181	13.596	3.078	1.685	9.144		1.76	1.863	26.877	14.426	2.244	24.875	23.72	8.217	8.58			15.024	29.673	2.357	2.272	9.613	2.291	8.296	11.262	2.541	11.234	2.298	2.258		9.528	10.94	2.65	2.592	11.405	3.466			2.591		32.6	18.7	6.5	2.9	1047.1	94.2	16.5	2.5	3.0	108.3	234.5	4.4	5.3		43.265	0.347	0.4
253	0.681	6.597	4.416		3.775	4.721		1.403	0.797	1.687	1.742	0.959	36.746		11.058	0.785		9.365	0.9	0.754	0.874	4.382			16.76	3.206	13.733	3.232	1.688	9.147		1.884	1.904	26.896	14.502	2.307	25.458	26.726	9.732	9.718			15.025	30.46	2.381	2.298	10.192	2.313	8.41	11.442	2.58	12.793	2.334	2.329		9.873	11.395	2.698	3.29	13.574	3.487			2.711		37.0	19.6	9.7	3.7	1051.0	118.0	21.1	2.6	3.1	115.1	243.7	5.2	5.6		44.12	0.354	0.4
254	0.709	6.849	4.555		3.834	4.752		1.497	0.797	1.732	1.757	0.965	39.534		11.196	0.819		9.509	0.9	0.771	0.892	4.443			16.837	3.328	13.77	3.233	1.747	9.8		1.905	1.95	28.416	15.741	2.33	27.883	27.133	10.48	9.852			15.887	33.558	2.55	2.313	10.811	2.345	9.038	14.389	2.704	13.944	2.359	2.356		10.831	11.787	2.794	3.322	14.914	3.561			2.723		37.0	19.7	9.9	3.7	1109.8	130.7	21.2	2.6	3.7	124.9	254.6	5.2	5.6		47.785	0.376	0.4
255	0.812	7.398	4.588		3.875	4.77		1.525	0.816	1.747	1.766	0.979	41.933		11.406	0.866		9.757	1.0	0.824	0.914	4.576			18.071	3.335	13.932	3.27	1.752	9.864		1.952	1.97	29.851	15.855	2.375	28.69	28.001	10.827	10.983			16.496	35.061	2.596	2.354	10.872	2.35	9.564	15.568	2.749	14.061	2.472	2.367		11.525	12.024	2.806	3.46	15.211	3.563			2.728		39.8	20.1	10.7	4.2	1387.2	131.6	26.7	2.7	3.7	131.7	256.5	5.7	5.6		50.364	0.422	0.4
256	0.814	7.966	4.676		3.969	4.818		1.54	0.832	1.783	1.769	0.993	44.873		11.461	0.894		10.079	1.1	0.855	0.932	4.93			18.087	3.371	14.982	3.329	1.776	10.543		2.118	2.269	34.207	16.4	2.91	29.62	29.325	10.85	11.167			18.276	37.044	2.943	2.385	10.923	2.693	9.792	15.844	2.759	14.775	2.5	2.907		13.11	12.121	2.868	3.49	20.869	3.567			2.732		39.9	20.8	11.2	4.3	1424.8	146.6	28.9	2.7	4.0	139.5	268.8	6.8	5.9		63.328	0.448	0.4
257	0.875	8.251	4.768		4.126	4.933		1.585	0.907	1.794	1.79	1.08	57.914		11.582	0.93		11.076	1.1	0.868	0.984	5.307			18.552	3.4	16.291	3.337	1.815	11.407		2.17	2.303	34.373	18.196	3.002	32.828	30.069	13.454	14.121			18.612	37.081	3.341	2.443	11.633	3.226	10.401	16.224	2.815	14.962	3.294	2.992		13.265	14.656	3.016	3.569	22.425	3.635			2.79		40.4	22.2	11.9	5.1	1568.6	166.1	30.0	2.7	4.3	199.4	317.2	7.0	6.0		69.491	0.454	0.4
258	0.881	8.281	5.041		4.161	5.077		1.586	0.968	1.803	1.795	1.082	58.102		11.589	0.978		13.933	1.1	0.876	1.019	5.326			19.496	3.421	22.347	3.355	1.854	11.46		2.373	2.314	36.351	20.387	3.201	35.227	37.331	13.905	14.33			19.04	40.561	3.519	2.82	11.917	3.259	11.769	16.331	3.355	15.094	3.316	3.007		14.032	15.766	3.284	3.57	23.676	4.049			3.481		42.2	23.6	12.2	5.3		180.2	37.8	2.8	4.3	209.5	320.4	7.4	6.1		81.463	0.455	0.4
259	0.926	8.372	5.505		4.179	5.129		1.589	1.083	1.888	1.839	1.174	59.247		11.611	1.007		14.155	1.2	0.979	1.072	5.477			19.904	3.425	23.236	3.362	1.901	11.849		2.402	2.366	41.375	20.945	3.202	36.533	39.392	14.193	14.589			19.708	44.838	3.539	2.953	15.354	3.478	11.913	16.522	3.474	15.153	3.503	3.017		14.039	15.78	3.48	3.578	23.757	4.681			3.507		42.9	23.9	12.2	5.4		227.0	37.9	2.8	4.6	273.3	341.9	7.5	6.4		98.402	0.482	0.4
260	0.957	8.4	5.667		4.32	5.414		1.623	1.146	1.901	1.87	1.183	59.417		11.676	1.014		18.182	1.2	1.077	1.082	6.506			20.272	3.446	27.239	3.371	1.944	12.779		2.441	2.382	44.986	21.949	3.314	38.842	39.438	14.452	14.764			20.245	46.963	3.574	2.959	15.683	3.478	12.22	17.803	3.532	15.394	3.51	3.331		14.045	15.859	3.583	3.623	26.298	4.716			3.508		43.1	23.9	12.4	5.7		231.5	43.2	3.1	5.2	298.1	392.7	8.7	6.5		134.989	0.492	0.4
261	0.969	8.422	6.863		4.339	5.435		1.623	1.175	1.913	1.889	1.184	70.529		11.905	1.015		19.047	1.2	1.081	1.11	7.704			20.366	3.513	37.686	3.384	2.242	12.968		2.47	2.408	46.491	23.37	3.509	44.614	46.145	14.669	15.105			22.894	48.028	3.599	3.07	15.945	3.493	12.559	19.417	3.544	15.62	3.534	3.52		14.562	16.433	3.6	3.813	27.057	4.752			3.584		44.3	24.0	12.8	5.9		240.6	44.9	3.5	5.4	305.1	478.1	9.3	6.7		176.134	0.586	0.4
262	0.979	8.879	8.111		4.415	5.498		1.69	1.209	1.919	1.908	1.258	76.23		12.058	1.023		21.848	1.2	1.1	1.147	7.733			20.419	3.933	43.406	3.714	2.29	12.987		2.551	2.419	47.483	24.585	3.564	44.941	51.378	14.67	15.593			24.762	51.745	3.602	3.308	16.496	3.615	12.974	19.621	3.589	15.684	3.575	3.542		14.699	16.501	3.606	4.181	28.201	5.733			3.584		47.7	25.0	13.7	6.0		246.6	50.1	3.7	5.7	308.9	492.4	9.8	6.7		190.145	0.6	0.4
263	0.979	9.035	8.349		4.441	5.535		1.702	1.277	1.934	1.947	1.284	80.801		12.602	1.031		22.684	1.3	1.11	1.33	7.931			20.67	4.118	51.112	4.099	2.305	13.274		2.694	2.467	48.084	26.459	3.605	46.65	54.516	15.781	15.726			26.371	54.137	3.657	3.373	16.612	3.618	14.377	19.726	3.617	15.909	3.597	3.553		14.753	16.958	3.659	4.287	42.083	6.023			3.585		47.9	26.4	13.7	6.5		255.3	50.5	3.8	6.2	309.4	512.8	10.1	7.0		340.518	0.632	0.4
264	1.017	9.174	8.609		4.47	5.791		1.702	1.298	1.941	1.961	1.349	87.712		13.036	1.059		26.349	1.3	1.111	1.431	7.968			21.276	4.216	62.476	4.106	2.306	13.307		2.719	2.514	48.291	27.43	3.656	47.168	84.173	18.096	20.104			26.461	55.989	3.691	3.526	16.835	3.666	15.76	21.899	3.641	15.959	3.649	3.566		14.756	17.063	3.684	4.455	42.2	6.035			3.61		51.6	27.8	14.2	6.7		283.1	50.8	4.1	6.5	342.3	554.5	10.1	7.1		404.111	0.664	0.5
265	1.051	9.21	8.746		4.478	5.82		1.705	1.351	1.942	1.99	1.379	93.028		13.165	1.096		28.034	1.3	1.12	1.459	8.253			22.941	4.626	67.853	4.152	2.313	14.097		2.73	2.565	52.388	27.585	3.749	47.628	95.719	19.716	24.054			26.873	58.737	3.717	3.538	16.969	4.224	15.829	22.205	3.666	16.24	3.757	3.582		18.914	20.951	3.695	4.69	42.357	6.352			3.619		53.4	29.0	14.2	8.0		288.7	53.5	4.2	6.7	369.9	567.8	10.3	7.3		426.771	0.668	0.5
266	1.116	9.573	8.886		4.5	6.278		1.71	1.353	1.951	2.011	1.383	98.074		13.388	1.164		38.362	1.3	1.121	1.459	8.485			24.97	4.781	74.224	4.315	2.315	14.175		2.77	2.794	53.355	27.837	3.799	48.046	111.344	20.39	24.274			26.884	60.015	3.75	3.54	18.898	4.594	16.186	22.729	3.666	16.574	3.932	3.608		21.754	21.182	3.95	4.693	42.468	6.391			3.695		56.9	30.4	14.2	9.1		306.3	67.2	4.6	7.0	377.9	571.4	10.6	7.3		444.321	0.67	0.5
267	1.164	9.875	8.925		4.519	6.361		1.737	1.364	2.005	2.187	1.518	100.668		13.79	1.187		43.166	1.3	1.132	1.569	10.937			25.134	4.804	81.909	4.628	2.331	15.681		2.79	2.83	54.919	28.639	3.814	49.68	114.715	24.635	24.642			28.244	60.796	3.761	3.591	19.524	4.665	16.368	22.888	3.911	16.756	4.039	3.985		24.36	22.189	4.175	4.811	43.524	6.42			4.022		60.2	30.7	14.5	9.3		315.4	70.0	4.7	7.7	408.2	594.7	10.7	7.4		454.677	0.697	0.5
268	1.168	10.647	9.126		4.585	6.771		1.764	1.398	2.005	2.226	1.558	102.815		14.206	1.209		49.416	1.3	1.15	1.742	11.277			25.696	4.83	83.578	4.867	2.373	16.725		2.957	3.047	77.174	28.956	4.051	57.695	124.06	28.276	28.195			29.704	74.922	3.795	3.733	19.69	4.671	16.443	24.918	4.196	18.061	4.185	4.139		27.637	22.505	4.728	5.146	45.794	6.784			4.549		61.5	31.9	14.5	9.4		418.0	192.8	4.9	7.8	412.5	596.7	11.2	7.7		570.307	0.7	0.5
269	1.176	11.394	9.233		4.677	7.307		1.771	1.422	2.01	2.234	1.723	113.579		14.503	1.21		55.032	1.3	1.151	1.851	11.397			29.271	4.914	86.749	4.964	2.439	18.061		2.985	3.11	77.696	29.439	4.071	61.205	128.489	30.165	28.469			29.782	78.189	3.818	3.742	20.171	4.686	16.805	27.207	4.309	20.48	4.314	4.308		28.628	23.985	4.755	5.18	45.835	6.877			4.552		62.9	33.6	15.3	9.6		426.2	240.1	5.1	7.8	412.5	611.7	12.2	7.8		916.396	0.78	0.5
270	1.228	11.832	9.236		4.87	8.471		1.809	1.518	2.186	2.236	1.789	135.695		14.696	1.241		62.539	1.4	1.156	1.91	11.407			29.952	5.038	91.014	5.029	2.444	18.88		3.005	3.146	78.559	29.703	4.727	63.536	137.697	30.185	28.758			32.475	78.351	3.925	3.837	24.403	4.8	17.633	27.781	4.317	20.546	4.343	4.616		28.659	24.383	4.843	5.608	46.824	6.899			4.588		65.9	36.9	15.3	9.6		437.5	241.2	5.2	7.8	425.0	646.8	12.7	7.9		982.483	0.785	0.5
271	1.343	12.619	9.362		5.398	10.151		1.851	1.594	2.241	2.282	1.841	136.174		15.443	1.256		63.673	1.5	1.157	1.932	11.424			30.227	5.055	95.569	5.067	2.507	19.141		3.044	3.235	79.131	34.164	4.758	70.456	158.245	30.797	30.81			32.894	87.826	4.261	3.847	25.323	4.868	17.967	30.712	4.349	21.46	4.776	4.719		28.949	25.39	4.913	6.095	48.056	6.915			4.639		77.1	39.4	19.5	10.2		541.1	252.7	5.2	8.9	426.4	647.2	13.4	8.1		1363.236	0.797	0.5
272	1.354	13.064	9.615		5.584	10.942		1.868	1.618	2.266	2.293	1.894	153.649		16.704	1.286		70.129	1.5	1.201	2.077	11.643			30.402	5.281	99.683	5.283	2.577	19.911		3.094	3.308	80.698	34.362	4.853	72.97	164.424	31.455	30.857			35.374	89.373	4.364	3.85	26.331	5.038	19.953	32.144	4.501	22.342	4.785	4.856		29.448	25.588	4.982	6.299	56.066	6.962			4.782		80.5	40.2	20.2	10.3		543.6	262.2	5.5	9.4	427.2	660.9	13.9	8.6			0.832	0.5
273	1.364	13.172	10.266		6.071	11.243		1.913	1.713	2.445	2.334	1.906	156.454		16.979	1.312		83.513	1.6	1.359	2.244	12.036			31.167	5.349	107.666	5.378	3.044	19.982		3.32	3.329	84.904	36.917	4.908	73.072	175.703	31.616	31.419			37.438	90.231	4.573	4.01	29.664	5.147	20.842	32.482	4.591	28.149	4.805	4.894		29.693	26.565	5.02	6.796	57.316	7.103			4.842		85.1	41.1	20.2	11.6		626.2	301.5	5.7	9.6	439.4	664.4	15.1	8.7			0.926	0.5
274	1.382	13.762	10.479		6.523	11.34		1.927	1.88	2.476	2.364	2.062	157.192		17.359	1.314		94.696	1.8	1.403	2.29	12.746			31.535	5.402	108.647	5.473	3.285	20.077		3.367	3.361	85.556	37.054	4.937	81.051	196.63	32.814	31.6			37.72	92.279	4.729	4.085	33.946	5.324	21.712	38.629	4.644	29.544	4.811	5.033		31.341	28.787	5.396	6.838	60.36	7.104			5.014		87.0	41.8	20.2	12.2		650.6	306.4	6.4	9.6	453.2	667.8	15.2	9.7			0.93	0.6
275	1.391	14.51	10.825		7.86	11.98		1.951	1.954	2.526	2.367	2.198	158.471		17.583	1.326		96.337	1.9	1.415	2.339	15.564			35.284	5.459	156.607	5.497	3.434	20.185		3.435	3.454	93.058	38.625	5.632	85.843	239.542	33.605	32.033			37.896	92.557	4.801	4.27	35.473	5.618	22.62	40.381	4.746	31.189	4.929	5.082		32.053	30.621	5.569	6.915	61.8	7.331			5.785		117.6	58.8	20.4	12.8		656.5	351.5	6.8	9.7	525.7	741.8	15.3	10.0			0.968	0.6
276	1.436	15.743	10.975		9.129	12.362		2.259	2.22	2.599	2.397	2.203	184.7		18.435	1.349		119.85	2.0	1.439	2.37	16.371			35.285	5.627	157.456	5.579	3.471	20.358		3.438	3.478	113.575	38.81	6.54	86.856	264.017	33.719	32.752			37.977	97.589	5.026	4.758	36.763	5.856	22.854	42.128	5.884	32.678	5.705	5.24		32.407	34.827	6.609	8.798	64.073	7.571			6.454		120.4	60.6	21.1	14.0		736.5	352.6	6.8	12.3	536.7	775.5	15.5	10.3			1.007	0.6
277	1.483	16.556	11.119		9.26	12.921		2.334	2.389	2.735	2.431	2.352	188.371		18.813	1.351		162.926	2.0	1.53	2.601	17.621			40.39	5.672	169.101	5.656	3.486	21.501		3.44	3.506	114.386	39.127	6.717	86.888	326.994	34.137	33.008			40.971	97.815	5.218	4.777	37.103	6.08	23.153	43.346	6.041	32.893	6.554	5.379		33.358	36.84	6.649	8.824	64.792	7.805			6.662		123.7	61.5	21.8	17.1		800.7	372.5	6.9	12.4	542.9	824.8	15.6	10.4			1.013	0.6
278	1.539	18.324	11.13		9.34	13.67		2.354	2.459	3.573	2.431	2.431	248.729		19.197	1.381		165.551	2.2	1.569	2.618	17.753			41.329	5.735	172.416	5.784	3.502	21.597		3.452	3.534	122.899	43.092	6.747	91.964	448.363	34.224	33.421			41.156	104.601	5.51	4.79	38.767	6.229	23.736	43.606	6.455	35.113	6.555	5.68		37.824	38.146	6.747	9.317	65.536	7.854			6.682		123.9	62.5	22.5	18.0		993.7	397.4	8.1	12.4	549.5	907.1	15.9	10.7			1.017	0.6
279	1.632	18.33	11.141		9.627	15.514		2.549	2.493	3.618	2.466	2.495	354.807		20.839	1.428		169.281	2.3	1.595	2.649	17.906			41.781	5.956	201.12	6.038	3.567	21.628		3.49	3.626	122.939	46.389	6.854	93.009	510.494	35.396	33.697			50.683	107.501	6.171	5.627	39.652	6.292	25.195	43.836	6.621	35.297	6.843	5.808		40.231	39.878	6.833	9.383	65.749	7.983			6.706		134.2	80.5	26.7	18.0		995.6	401.0	8.5	13.4	559.7	921.6	15.9	10.7			1.119	0.6
280	1.686	18.399	11.245		11.123	15.555		2.667	2.566	3.633	3.473	2.808	356.301		24.272	1.665		203.299	2.4	1.612	2.836	21.623			42.965	6.192	228.096	6.952	3.662	21.681		3.527	3.627	124.848	51.183	7.059	102.598	639.802	38.371	37.242			50.935	109.562	6.373	6.927	41.317	6.355	28.47	43.926	6.874	35.829	6.919	6.046		40.931	40.725	6.874	9.42	67.074	9.384			6.868		136.6	82.5	29.6	20.2		1019.0	798.4	9.1	13.5	561.4	922.9	17.9	10.7			1.147	0.7
281	1.711	18.542	12.176		11.353	16.297		3.235	2.644	3.638	3.573	3.025	361.883		25.364	1.678		257.504	2.5	1.627	2.887	22.187			45.069	6.909	316.899	7.668	4.216	21.805		3.543	3.645	131.675	51.27	7.415	104.27	727.072	38.473	39.957			50.977	119.865	6.548	7.005	41.673	6.61	29.029	48.195	9.597	36.724	7.172	6.326		45.69	40.808	9.454	11.652	77.273	11.899			9.761		137.2	84.4	38.2	20.9		1049.2	847.2	9.5	13.5	584.8	987.7	18.0	12.5			1.183	0.7
282	1.715	18.567	13.133		12.167	16.4		3.443	2.719	3.676	3.603	3.068	367.946		26.026	1.682		643.673	2.5	1.628	3.135	22.431			54.045	6.943	801.568	7.8	4.23	23.194		3.551	3.733	133.731	52.155	7.438	104.379	793.263	38.813	40.273			51.46	120.578	6.789	7.703	42.054	6.65	32.888	51.139	10.056	39.094	7.221	6.509		63.355	41.376	11.97	13.784	84.158	11.963			11.676		163.8	94.1	43.3	21.0		1060.3	884.4	10.0	15.0	603.0	997.2	18.0	13.4			1.241	0.8
283	1.724	18.59	13.672		12.201	16.563		3.538	2.903	3.746	3.651	3.096	503.988		27.651	1.684		667.572	2.6	1.69	3.36	23.256			55.461	8.035	885.591	8.353	4.668	23.92		4.227	4.165	671.335	53.58	7.624	122.463	1468.641	40.79	42.305			55.76	121.971	6.799	7.848	43.727	6.846	34.817	53.7	12.062	40.194	7.316	6.972		64.762	41.504	12.299	13.956	113.942	13.289			12.525		179.2	105.1	47.5	21.3		1127.8	888.2	12.9	16.3	609.5	1022.7	18.5	14.4			1.286	0.8
284	1.75	19.707	14.658		12.6	17.852		3.571	2.93	4.419	3.655	3.131	1088.949		27.721	1.722		1218.078	2.7	1.734	3.395	23.83			55.671	8.26	909.198	8.443	4.679	25.922		4.497	4.302	723.535	57.157	8.168	161.178	1547.14	47.087	47.208			57.473	164.288	8.715	9.435	43.734	7.091	36.383	54.457	12.609	40.42	7.45	7.013		65.079	42.024	12.41	15.661	119.283	13.7			12.577		186.5	105.7	48.8	23.5		1227.2	927.3	13.1	20.2	628.5	1135.9	18.7	16.2			1.314	0.8
285	1.758	19.868	14.976		12.983	17.975		3.574	3.049	4.436	3.824	3.297	1129.721		27.833	1.723		1292.937	3.2	1.797	3.456	25.346			58.514	8.734		8.843	4.787	27.33		4.579	4.431	734.032	58.047	9.86	179.077	1548.021	58.718	63.461			59.264	172.16	9.688	9.45	43.796	9.387	37.087	54.883	12.646	43.302	7.475	9.328		68.583	42.057	13.703	16.866	119.953	14.36			13.86		189.0	106.0	49.6	23.8		1250.4	1049.3	14.4	20.7	655.4	1190.4	19.3	16.7			1.326	0.8
286	1.772	20.176	15.151		13.095	18.034		3.969	3.15	4.449	4.193	3.34	1174.745		27.837	1.736			3.7	1.8	3.474	27.378			60.784	9.316		9.522	4.788	34.463		4.607	4.581	772.456	62.157	10.079	189.212	1581.908	59.47	65.256			63.755	183.663	11.831	11.654	45.337	12.013	38.259	56.658	14.3	47.019	9.558	11.971		71.853	42.684	13.787	16.963	168.383	15.291			13.996		200.4	109.3	51.2	24.4		1283.3	1306.0	14.6	20.8	673.1	1371.8	20.1	17.5			1.33	0.8
287	1.827	20.214	15.979		13.467	18.972		4.042	3.158	4.655	4.678	3.488	1500.627		28.894	1.758			3.9	1.809	3.583	28.956			60.907	9.744		9.657	5.297	34.709		4.839	4.771	825.349	65.879	10.833	196.073	1620.831	59.668	65.387			70.778	194.512	13.579	13.492	47.128	12.529	39.379	61.615	14.658	48.219	9.787	13.251		78.383	42.96	13.787	17.213	172.187	16.339			14.043		214.9	111.2	73.7	26.9		1310.6	1346.5	16.1	20.9	718.2	1400.2	20.9	19.1			1.343	0.9
288	1.85	20.224	16.085		13.7	19.056		4.635	3.202	4.7	4.93	3.538	1542.777		29.135	1.77			4.0	1.816	3.649	32.252			67.77	10.126		9.665	5.455	36.215		5.175	4.81	837.819	70.37	11.948	216.534	1666.967	65.855	68.673			74.068	224.423	14.337	14.91	51.724	13.43	40.321	65.269	14.684	50.442	10.003	14.092		132.87	43.113	14.387	18.244	174.477	22.821			14.834		217.7	120.0	75.4	27.1		1375.3	1413.4	17.7	20.9		1567.9	20.9	20.9			1.349	1.0
289	1.926	20.266	16.102		13.856	19.766		4.683	3.382	4.709	5.019	3.657	1615.855		30.153	1.84			4.2	1.819	3.67	33.514			80.662	10.502		10.122	6.772	38.029		5.616	4.819	849.825	88.498	13.712	259.648	1674.446	68.802	70.553			76.921	241.695	15.113	14.911	67.394	13.481	42.854	71.308	14.722	55.746	10.284	14.571		133.697	44.455	15.584	18.721	178.75	25.695			15.185		235.8	123.0	76.2	28.6			1543.5	20.2	21.0		1610.1	21.0	21.1			1.351	1.1
290	1.954	21.604	16.175		13.931	20.862		4.712	3.614	4.736	5.123	3.971			31.029	1.849			4.2	1.883	3.851	42.585			80.885	10.631		10.257	6.808	38.202		5.655	4.954	896.472	88.565	14.669	261.763	1715.838	78.453	73.726			89.366	242.371	16.123	14.973	71.068	13.812	45.928	77.872	17.818	55.895	12.084	15.573		137.795	45.156	16.234	18.945	181.308	27.569			16.885		246.8	125.4	78.4	29.3			1574.1	20.3	25.2		1659.3	21.1	21.6			1.398	1.1
291	2.314	21.724	16.28		14.189	27.557		4.806	3.66	4.79	5.199	4.33			34.169	1.997			4.4	1.919	4.041	42.905			84.219	11.356		10.277	6.815	39.471		5.709	5.057	1075.773	95.144	14.846	263.374		88.643	86.842			93.507	282.085	16.433	18.592	73.106	16.549	49.78	83.935	18.367	59.923	13.532	17.548		137.839	45.626	18.242	19.487	186.202	27.925			17.922		252.3	131.1	78.9	30.6			1591.4	20.4	27.1		1719.6	24.1	25.6			1.595	1.1
292	2.315	21.772	20.549		14.194	28.946		4.867	3.665	4.895	5.393	4.484			34.617	2.03			4.5	1.999	4.074	49.095			94.218	11.572		10.536	8.138	43.148		5.769	5.177	1078.412	109.615	15.226	291.012		91.648	89.843			115.303	293.147	18.312	18.661	75.389	16.668	52.625	86.747	18.629	60.419	13.565	18.033		179.496	46.215	18.56	19.558	189.345	29.035			18.591		320.6	131.6	87.0	37.6			1595.6	21.2	27.6			27.6	26.9			1.604	1.1
293	2.409	21.919	21.165		14.913	32.922		5.12	3.725	4.898	5.533	5.198			36.091	2.045			4.6	2.009	4.09	55.174			118.828	11.985		11.81	9.101	44.765		6.072	5.495	1284.5	126.787	15.613	343.432		92.152	93.542			125.07	300.273	20.697	19.429	79.105	16.889	57.677	86.846	19.197	68.171	13.75	18.159		182.05	46.939	19.896	19.624	191.596	32.743			19.374		369.2	133.6	98.5	40.1			1662.9	21.7	33.9			29.7	27.0			1.612	1.2
294	2.424	21.929	21.318		15.824	40.337		5.14	4.175	4.966	5.728	5.22			37.957	2.433			4.6	2.154	4.197	64.44			183.226	12.706		12.499	9.132	45.612		6.675	5.505	1428.397	133.241	16.074	392.155		106.767	101.891			133.462	315.163	23.205	20.215	96.51	18.234	57.926	97.872	22.475	72.854	14.954	20.863		186.382	50.375	20.138	22.786	198.838	33.58			20.612		407.7	145.9	108.3	50.1			1671.1	25.5	36.5			33.3	32.1			1.628	1.3
295	2.474	25.985	22.202		16.556	42.191		5.222	5.496	4.97	6.052	5.396			40.84	2.454			4.8	2.332	4.216	77.314			203.494	12.829		12.653	9.651	53.405		7.191	7.151	1445.677	154.558	20.035	397.716		111.834	111.962			146.888	325.439	24.476	20.872	114.262	19.036	59.3	98.133	22.568	77.912	15.593	21.304		191.058	52.358	23.003	23.404	198.848	38.175			22.428		433.2	151.8	126.9	51.6			1674.5	25.7	39.7			34.8	32.2			1.665	1.3
296	2.569	26.546	22.505		17.145	44.602		5.228	5.561	5.028	6.232	5.537			40.92	2.488			4.9	2.352	5.656	78.672			226.838	13.923		13.19	9.681	53.908		7.815	8.478	1446.887	174.171	20.083	418.117		134.254	124.058			170.079	329.287	25.095	20.916	116.03	19.921	64.104	116.445	24.165	87.528	16.156	21.844		193.058	55.607	27.637	23.636	209.961	43.361			27.551		435.3	170.1	127.7	52.5			1678.9	26.1	40.0			36.4	34.1			1.672	1.3
297	2.683	27.006	23.254		17.357	49.933		5.433	6.146	5.357	6.259	5.857			41.269	2.526			4.9	2.437	5.695	91.129			301.692	14.606		15.195	9.788	56.224		8.826	9.733	1490.635	175.198	20.173	464.047		137.446	145.53			173.296	437.6	26.365	21.227	126.119	20.883	99.625	142.369	31.153	95.978	17.89	22.473		195.257	59.684	32.008	25.123	212.623	50.131			31.047		437.9	177.3	138.9	52.6			1687.9	36.2	47.9			49.4	40.9			1.682	1.3
298	2.765	27.279	25.061		18.39	54.056		5.509	6.286	5.576	6.285	6.04			43.066	3.422			5.0	3.052	5.805	107.544			302.508	16.257		15.248	9.819	58.409		9.198	10.075	1746.459	180.038	20.504	470.752		203.624	153.107			182.043	439.523	29.414	23.413	131.236	21.559	120.283	186.613	32.367	139.701	17.903	22.695		203.34	65.141	34.824	26.043	216.994	57.262			33.796		468.8	188.4	146.5	52.9			1794.9	38.5	48.9			50.7	48.7			1.708	1.3
299	2.861	27.624	25.981		18.823	56.174		6.752	6.663	6.007	6.369	6.168			43.131	3.463			5.0	3.107	6.546	114.111			316.76	16.511		16.062	9.996	58.592		9.857	10.35		194.157	21.941	472.1		205.265	190.507			182.73	449.807	29.996	28.453	137.59	23.838	134.617	190.273	34.232	203.738	18.649	27.4		217.601	73.35	34.916	27.448	230.524	63.772			34.014		596.5	213.4	152.7	54.8				38.5	49.4			51.8	49.3			1.827	1.3
300	3.26	28.418	27.191		19.019	57.238		6.939	6.855	6.04	7.073	6.529			44.346	3.508			5.2	3.194	6.659	118.283			944.596	20.989		18.982	10.527	75.323		10.589	10.43		205.377	23.067	480.789		210.553	205.72			193.934	455.276	30.155	30.558	212.637	27.039	141.226	206.992	34.933	206.074	19.897	27.806		246.595	74.704	35.49	30.842	249.853	67.344			34.64		625.3	215.4	163.2	56.4				48.0	50.4			51.9	51.4			1.906	1.4
301	3.338	33.919	27.322		19.258	62.002		6.963	6.92	6.833	7.073	6.799			47.787	3.516			5.2	3.259	6.909	123.509			1073.944	22.557		20.554	13.464	88.553		10.638	10.516		209.33	23.843	483.743		218.682	212.335			202.727	465.297	30.181	30.925	215.532	28.97	163.794	211.176	35.127	207.788	23.065	29.782		301.765	77.941	37.991	31.628	258.851	67.926			37.103		678.1	227.1	165.6	64.2				48.6	51.2			51.9	51.9			1.997	1.4
302	3.474	34.731	28.556		19.928	64.095		8.108	6.96	7.226	7.707	7.568			48.026	3.537			5.3	3.564	6.95	137.918			1327.748	24.65		23.28	13.785	105.338		10.735	10.81		213.814	23.979	513.868		232.166	213.105			212.429	466.668	31.225	33.522	215.833	35.087	164.071	216.958	37.111	207.872	25.031	38.559		304.076	78.907	38.399	32.354	261.944	72.613			37.431		685.9	298.2	166.9	64.7				48.6	51.5			54.2	51.9			2.03	1.4
303	3.479	37.309	28.568		21.032	65.977		8.686	7.779	7.534	8.393	7.785			48.631	3.55			5.4	3.609	7.054	164.931				27.295		25.123	13.959	298.868		11.406	10.931		240.062	24.889	524.475		238.227	222.909			216.12	483.277	38.488	37.093	216.633	35.465	173.647	223.732	41.207	222.329	26.581	39.266		324.905	78.944	43.511	33.155	343.923	72.966			43.092		724.1	306.1	174.4	65.8				48.7	59.8			57.9	52.5			2.045	1.5
304	3.496	37.65	28.773		27.419	89.605		8.987	8.101	8.181	8.501	7.849			49.01	3.572			5.5	3.621	7.433	176.09				29.412		29.332	15.293	298.882		12.386	12.129		247.462	30.612	530.336		245.755	240.682			250.146	503.921	39.125	39.755	234.838	37.06	174.167	228.977	43.107	238.177	27.997	39.66		350.428	79.455	45.887	35.117	398.676	73.165			43.563		741.4	309.5	181.6	66.5				49.3	71.0			70.6	54.0			2.062	1.5
305	3.543	37.964	31.152		28.177	116.502		9.391	8.429	8.452	8.818	8.577			54.005	4.145			5.5	3.656	8.174	182.053				30.27		31.76	15.683	482.502		12.402	13.582		263.587	39.93	535.097		249.674	251.285			250.461	504.984	44.255	40.122	236.357	38.452	179.26	238.668	48.984	246.11	28.089	41.425		586.615	79.703	50.167	38.713	634.177	79.349			49.531		755.0	411.8	185.7	67.0				50.3	71.1			71.7	54.7			2.198	1.6
306	3.559	38.391	33.328		28.692	123.44		9.805	9.011	8.564	9.821	8.589			54.494	4.169			6.0	3.702	8.892	199.26				37.047		37.222	16.011	484.482		12.567	13.911		270.209	40.573	647.822		253.197	252.9			279.752	529.545	46.225	43.398	237.009	39.153	180.692	242.151	49.277	248.917	30.229	43.689		612.626	81.711	52.257	43.01	644.335	79.673			50.126		966.2	441.1	209.5	72.4				50.8	72.0			72.9	56.6			2.242	1.7
307	3.638	39.389	36.515		32.215	124.4		10.75	9.147	9.323	10.583	8.751			79.872	4.211			6.1	3.716	9.546	199.685				46.92		46.148	16.58	1298.525		13.151	14.003		305.773	41.824	959.101		302.652	295.489			309.246	537.569	46.392	51.807	249.322	41.6	186.155	249.478	51.942	248.985	31.381	45.559		690.588	83.057	53.302	50.073	664.196	80.671			57.065		1147.4	457.3	243.5	73.3				52.1	76.8			75.9	59.3			2.352	1.8
308	4.216	39.396	38.112		32.923	163.19		10.946	9.38	9.818	10.717	9.701			84.509	4.319			6.1	4.062	9.641	206.673				46.982		47.857	16.587			13.763	14.79		323.043	43.047	960.749		315.274	303.753			326.097	575.444	46.517	54.147	251.409	43.87	194.92	250.631	60.589	266.371	38.658	47.484		701.744	217.161	62.293	50.391	701.863	88.998			58.911		1334.9	487.1	277.1	78.7				52.3	79.4			81.1	60.0			2.459	2.3
309	4.607	40.961	38.221		34.651	172.144		11.318	9.522	9.889	10.851	10.271			89.935	4.406			6.2	4.219	9.725	210.649				50.229		49.497	19.384			13.796	15.767		353.33	43.482	1052.268		320.998	343.871			354.491	589.288	51.053	55.525	251.915	59.758	210.941	253.496	61.146	267.752	39.311	49.402		869.917	221.238	67.582	59.232	1045.155	95.162			66.052		1480.1	651.1	379.2	118.3				59.1	86.9			99.3	64.5			2.495	2.4
310	4.705	41.124	38.487		36.695	180.609		12.187	10.202	10.312	12.352	10.277			98.789	4.523			7.1	4.363	9.769	211.741				54.072		50.014	19.722			14.159	15.869		359.307	43.707	1158.142		348.653	369.154			371.158	670.715	52.201	56.766	259.755	64.037	211.667	301.576	65.56	273.08	43.743	53.776		1378.764	237.689	71.624	61.723	1045.305	104.762			67.181		1528.1	665.5	389.6	122.6				65.6	159.9			141.9	66.7			2.719	2.7
311	4.772	41.359	38.581		37.202	190.521		13.681	10.223	11.548	13.741	10.582			108.529	5.221			8.1	4.848	9.815	213.679				63.384		62.462	22.928			15.465	17.608		364.135	46.776	1176.672		367.95	392.298			377.268	674.599	54.004	58.786	367.307	65.682	224.809	335.526	66.452	281.352	46.789	61.791		1520.42	255.895	72.163	72.599	1054.73	108.423			67.786		1589.0	702.3	938.4	129.7				70.4	171.6			169.4	70.0			2.808	2.7
312	4.809	44.318	38.85		37.628	199.691		13.857	10.668	11.575	14.058	10.673			108.93	5.616			8.3	5.011	10.445	213.926				67.744		71.096	22.998			16.093	18.121		374.655	48.261			368.648	399.386			403.85	821.466	69.123	62.982	425.096	66.633	241.707	408.284	68.988	304.326	51.368	61.803		1644.418	278.651	72.47	73.153	1058.916	111.759			69.317		1729.7	762.3	1030.4	131.9				71.9	185.2			173.2	71.6			2.861	3.2
313	5.522	44.516	47.027		47.694	202.6		14.078	10.673	12.083	14.125	10.72			109.17	5.697			9.1	5.065	11.413	234.451				73.042		80.509	24.175			22.754	22.563		383.3	52.019			424.711	409.653			418.057	824.418	69.95	65.365	495.528	67.64	246.004	472.07	70.733	328.237	52.077	67.794		1670.83	285.206	72.532	73.254	1116.117	117.247			70.255			789.7		151.0				72.8	185.7			195.8	72.1			3.232	3.6
314	5.664	58.467	50.179		54.211	218.496		15.072	10.774	12.239	14.987	10.801			120.411	5.845			10.2	5.366	13.334	238.55				84.856		87.525	26.2			23.838	25.664		402.714	54.973			428.656	414.898			424.89	862.63	70.125	68.205	499.191	67.883	258.762	482.202	70.946	353.967	52.207	70.652		1683.678	302.472	73.685	81.234	1166.952	124.204			71.756			799.2		157.1				74.1	186.1			254.3	72.3			3.27	3.7
315	5.97	74.683	51.452		55.121	236.776		15.82	11.058	12.42	15.832	10.915			120.533	5.856			15.8	5.691	13.36	244.746				97.051		98.851	27.823			27.128	27.201		405.245	64.933			493.863	423.565			447.853	944.928	71.755	68.757	535.523	67.93	291.207	484.911	72.746	357.781	54.193	70.822		1701.531	308.137	73.909	81.325	1188.049	171.366			72.574			803.7		170.7				76.8	214.6			283.5	73.1			3.328	3.9
316	6.078	115.159	53.31		55.86	248.334		16.508	11.291	13.509	16.858	11.059			120.566	5.926			17.2	6.386	13.782	255.281				103.601		117.479	27.938			33.384	27.559		513.608	68.195			494.869	485.941			463.832	1027.878	73.519	69.219	579.102	72.104	301.696	502.592	74.081	369.208	56.981	75.194		1795.634	364.043	77.444	81.907	1251.776	175.406			75.511			819.7		182.7				80.2	224.7			365.7	158.1			3.371	4.2
317	6.089	118.955	55.18		69.44	250.886		17.042	11.547	13.651	21.321	11.088			127.554	5.929			17.8	6.61	14.132	265.763				120.284		183.394	29.86			34.798	33.422		542.67	69.826			502.54	519.896			523.836	1063.028	77.182	69.474	594.307	72.244	306.639	503.178	76.069	384.638	67.96	76.894			370.346	79.165	82.091	1272.058	198.923			80.228			835.6		192.5				81.1	226.5			557.8	159.5			3.657	4.9
318	6.101	119.328	57.29		80.546	251.639		19.465	11.578	15.031	23.73	11.18			128.162	5.93			18.0	6.73	14.723	278.446				158.627		207.712	38.318			42.99	37.7		605.026	70.862			510.087	549.323			605.26	1106.659	77.896	74.525	633.992	74.644	329.041	542.585	76.963	415.553	72.595	77.908			398.208	80.957	85.641	1466.787	233.24			82.385			961.1		201.6				81.4	229.4			643.1	163.8			4.127	5.1
319	6.638	120.713	57.512		108.841	255.053		19.841	11.619	15.568	24.484	11.426			148.038	5.984			19.5	6.754	14.968	287.846				200.499		210.142	44.273			45.469	39.073		681.275	70.975			511.906	574.297			614.975	1264.216	79.125	74.583	637.465	75.798	329.691	571.808	87.465	426.714	73.955	78.204			465.762	85.514	99.387	1698.774	233.616			90.49			967.4		214.3				96.8	234.4			699.3	221.3			4.145	5.2
320	6.675	139.276	58.477		112.433	258.588		20.728	11.64	16.992	24.548	12.234			160.904	6.483			19.7	6.87	14.976	314.983				230.944		236.036	50.551			46.118	42.459		704.031	74.435			693.649	700.072			687.89	1561.52	81.105	76.36	638.242	75.87	344.778	574.169	96.157	471.313	75.194	80.541			473.346	95.091	128.883		234.337			94.574			989.8		259.3				96.9	291.5			747.4	291.2			4.169	5.3
321	6.691	172.369	62.784		124.211	268.224		22.368	11.908	19.629	27.054	13.078			170.968	6.768			19.9	7.005	15.009	317.079				243.02		243.026	67.792			49.521	48.745		715.711	77.478			740.527	782.418			700.562		82.604	77.297	667.384	80.284	461.104	583.793	99.528	516.646	79.165	81.292			485.901	106.527	130.589		248.764			101.638			1060.5		266.8				115.0	292.4			771.7	331.1			4.175	5.7
322	6.693	180.294	75.903		128.154	270.137		33.812	13.012	21.615	29.435	13.394			171.073	7.853			20.3	7.031	15.153	416.619				259.158		268.613	71.44			60.802	49.516		744.954	82.742			798.981	812.778			700.805		84.979	84.497	667.827	86.387	464.647	690.989	183.311	518.173	81.966	101.362			530.508	151.367	131.198		251.279			185.937			1136.5		281.4				116.1	300.9			795.2	347.9			4.211	6.0
323	8.797	184.861	79.445		133.237	282.676		37.379	13.673	22.214	34.094	14.061			172.887	8.241			20.6	7.059	17.902	464.952				301.33		300.134	79.278			63.476	64.249		774.668	86.449			846.755	821.067			760.61		148.353	88.797	673.24	93.237	488.253	703.511	185.141	590.002	83.943	117.317			537.762	168.334	161.653		254.679			199.908			1204.4		300.8				116.9	310.4			797.9	355.7			4.216	6.1
324	8.97	367.967	84.5		142.69	299.009		38.999	13.845	24.547	39.462	14.814			364.127	8.308			21.3	7.376	18.597	467.448				465.27		431.061	82.86			82.783	65.79		818.765	117.194			909.212	836.915			799.699		158.771	95.432	680.959	107.187	607.194	785.51	198.027	645.395	86.484	117.579			576.061	171.788	200.609		434.842			200.52					346.1				117.7	320.1			940.7	484.7			4.319	6.2
325	9.053	369.33	85.083		147.788	473.04		43.089	14.513	27.843	44.33	14.831			367.517	8.791			22.8	7.478	20.268	586.569				650.287		478.157	87.03			96.836	66.545		1074.844	154.349			1019.957	909.542			1013.933		177.319	106.58	693.534	114.917	635.826	1276.202	203.822	658.338	86.492	176.506			1207.129	174.311	207.445		1395.982			201.922					397.5				119.2	426.2			946.8	551.8			5.272	6.4
326	9.166	372.848	109.593		161.391	488.608		43.935	14.932	27.957	46.31	16.695			371.48	9.187			24.1	7.902	20.54	1344.541				934.541		863.396	97.06			145.374	101.9		1079.148	160.794			1098.085	1110.92			1027.453		199.807	108.429	725.271	134.8	726.887	1291.348	213.327	688.884	86.896	200.8			1261.664	198.016	209.51		1436.438			204.284					399.6				119.8	505.1			1147.2	568.8			5.396	6.7
327	9.796	583.449	135.957		161.76	531.681		50.772	16.137	27.957	49.233	17.502			553.188	9.686			25.5	8.054	22.164	1419.03				1178.771		886.908	107.979			207.784	115.781		1083.899	193.026			1229.952	1174.249			1117.174		212.286	162.968	863.276	151.309	820.58	1411.707	214.097	733.274	139.789	216.544			1544.287	209.917	220.414		1513.945			205.349					414.5				155.0	620.5			1199.2	581.6			5.616	6.8
328	9.936	847.53	136.758		166.469	610.739		51.636	17.141	29.319	53.106	18.602			1431.601	9.701			26.7	9.199	22.168	1730.682				1470.537		1123.804	115.057			229.367	203.352		1119.833	194.868			1233.931	1176.678			1125.699		262.098	186.863	1323.468	151.36	973.682	1536.382	261.501	870.953	154.599	223.222				253.42	230.447		1539.492			265.832					486.2				157.3	627.9			1263.2	582.2			5.697	6.8
329	10.317	1464.578	137.835		177.362	860.005		53.847	21.598	29.394	53.543	21.073			1462.672	9.894			28.5	9.713	22.395					1540.636		1452.198	126.574			241.653	207.755		1133.992	199.042			1248.93	1227.036			1166.801		265.929	189.852		155.353			358.362	1261.946	160.912	223.292				433.1	235.738		1582.0			310.19					503.4				189.0	629.2			1416.6	616.9			5.926	7.0
330	11.258	1492.115	161.563		192.853	1746.499		56.791	22.923	39.361	64.103	22.656			1462.922	10.596			28.5	10.338	23.995							1531.002	135.282			264.297	252.541		1486.817	229.565			1311.311	1264.563			1513.402		290.652	196.376		173.894			396.27		200.528	237.63				443.835	261.086		1705.426			387.538					509.9				217.8	658.7			1474.2	680.2			5.93	7.1
331	11.284	1527.9	182.13		207.57			64.757	22.956	43.521	65.228	23.92			1470.385	11.408			34.9	10.569	26.658								161.342			1222.038	1254.688			258.369			1714.056						369.413	205.213		177.116			432.626		206.464	259.589				446.612	267.313					428.695					580.9				267.2	855.5			1640.5	956.3			5.984	8.6
332	11.46		187.12		234.338			70.823	24.264	49.858	71.943	25.359				11.421			37.8	10.718	28.28								174.326			1330.615	1436.454			277.017									390.249	225.768		182.622			510.913		254.65	280.133				489.681	340.578					464.128					614.0				282.3	875.8				1012.7			6.04	8.9
333	11.968		196.184		261.604			72.352	25.122	51.521	127.727	27.435				11.708			38.7	10.966	30.512								202.28			1542.145	1608.485			279.114									392.542	240.433		185.864			535.012		255.866	297.866				498.968	343.49					508.028					619.6				691.9	1192.9				1070.6			6.799	9.1
334	13.083		200.875		265.507			76.243	25.398	51.651	128.402	32.385				12.121			40.0	11.006	32.422								259.757							285.226									442.91	253.586		198.598			552.376		290.637	410.206				507.119	422.001					534.665					845.3				762.1	1223.7							7.433	9.1
335	13.887		261.081		305.247			77.933	32.398	55.008	151.527	35.52				13.002			43.3	11.624	33.158								273.384							302.434									467.379	307.063		227.627			557.862		392.256	502.743				587.564	431.41					557.747					947.8				1577.4	1290.0							7.853	10.7
336	13.944		314.031		359.31			147.483	36.563	55.154	174.014	40.321				15.054			45.6	12.948	34.042								338.645							472.923									503.437	400.059		263.414			674.918		415.504	505.216				620.536	460.6					663.511					962.3				1582.8	1298.1							8.429	12.2
337	22.777		329.804		363.004			169.939	42.487	56.967	179.82	40.534				22.586			48.3	14.082	38.443								414.272							510.992									577.794	424.189		273.059			768.118		426.049	514.189				740.188	482.467					754.883					1097.6				1590.1	1510.2							8.589	13.5
338	27.498		480.563		704.847			201.647	43.211	59.179	201.462	44.648				24.569			49.5	14.697	38.662								479.865							524.379									594.444	444.599		313.686			769.176		442.355	529.068				745.494	535.052					754.998					1101.6				1679.2								8.751	15.8
339	29.725		591.073					214.977	43.317	67.723	207.511	48.278				39.88			61.9	15.122	38.851															561.675									691.04	464.423		313.846			786.034		462.385	563.069				753.461	660.459					786.31					1110.3												8.791	18.0
340	38.516		799.289					261.642	48.35	67.997	256.877	51.981				42.275			85.5	16.012	43.547															666.388									887.295	565.143		388.127			1189.791		525.981	781.513				1182.639	988.212					1288.215					1373.8												9.166	20.2
341	43.018		1055.852					275.568	49.622	70.402	262.574	54.071				42.707			95.0	18.203	43.762															1073.47									900.698	580.144		451.27			1205.973		527.952	791.774				1322.473	1027.921					1312.153																	9.187	20.2
342	43.771		1129.7					278.099	66.84	74.896	374.272	61.778				46.173			113.3	22.41	44.428															1255.713									940.162	592.149		464.88			1308.95		556.738	1071.613				1326.891	1057.193					1357.514																	11.088	20.3
343	48.212		1341.435					426.527	67.821	79.004		74.466				48.806			128.8	22.784	45.529															1328.355									941.7	601.631		468.587					820.403	1139.681					1193.53																						11.284	20.8
344	48.803								71.402	82.11		107.679				51.325			178.3	29.173	50.543																								1031.671	701.728		647.123					1035.828	1141.886																											11.708	25.5
345	51.015								73.595	87.9		124.023				53.857			184.3	37.568	53.584																								1727.608	744.056		811.896					1047.295	1600.655																											13.002	26.1
346	53.832								117.286	101.861		125.656				56.36			187.6	41.135	59.201																									890.191		1594.336																																	18.602	26.7
347	54.672								129.087	112.98		126.766				56.482			219.4	42.713	66.782																																																												21.559	28.5
348	61.303								131.775	200.614		127.497				62.756			225.7	46.175	67.332																																																												24.264	28.5
349	62.854								132.332	201.612		132.656				64.286			246.2	49.966	71.251																																																												32.385	34.9
350	72.856								133.615	213.609		153.581				64.385			271.0	52.449	71.855																																																												35.52	37.8
351	77.933								134.868	214.283		179.579				75.046			285.5	60.341	86.966																																																												37.686	47.9
352	78.519								144.57	258.17		189.736				82.357			336.6	61.476	147.783																																																												40.321	48.0
353	126.252								172.191	1110.891		255.634				167.555			342.5	64.044	149.872																																																												40.534	48.3
354	147.592								180.345	1333.627		276.044				216.063			351.2	64.832	191.335																																																												43.211	48.6
355	166.451								183.831			288.07				253.783			356.9	67.376	194.432																																																												48.056	48.7
356	183.669								196.245			305.482				369.364			360.7	73.653	220.568																																																												49.622	49.3
357	202.797								253.195			354.536				433.333			372.8	77.21	233.58																																																												56.36	49.4
358	261.483								268.716			389.354				942.785				84.156	251.462																																																												60.802	51.2
359									271.931			929.387								181.455	261.14																																																												62.854	66.5
360																				182.391	294.547																																																												72.746	70.4
361																				202.358	312.207																																																												74.583	71.0
362																				230.642	323.552																																																												117.286	95.0
363																				255.983	332.634																																																												127.497	155.0
364																				259.954	447.955																																																												144.57	157.3
365																				1031.472	458.85																																																												153.581	187.6
366																				1664.316	1029.32																																																												189.736	201.6
367																																																																																	252.541	246.2


==> plotdata/quantile-qvbs-hard.csv <==
n	Storm.vi-mecq-toposhifted	Storm.vi2pi-mecq-topo-exactlushifted	Storm.vi2lp-gurobi-nobndsshifted	Storm.vi2lp-soplex-exactnobndsshifted	Storm.vi2pi-gmresshifted	Storm.vi2pi-vishifted	Storm.vi2pi-mecq-topo-ovishifted	Storm.vi2pi-mecq-topo-vishifted	Storm.vi-mecqshifted	Storm.vi2lp-mecq-topo-gurobishifted	Storm.vi2pi-mecq-topo-gmresshifted	Storm.vishifted	Storm.vi2lp-mecq-topo-soplex-exactshifted	Storm.vi2pi-ovishifted	Storm.vi2pi-exactlushifted	Storm.vi-toposhifted	Storm.vi2pi-lushifted	Storm.vi2pi-mecq-topo-lushifted	mcsta.vishifted	Storm.ovi-toposhifted	Storm.ovishifted	Storm.pi-vishifted	Storm.pi-ovishifted	Storm.pi-lushifted	Storm.pi-exactlushifted	Storm.pi-mecqshifted	Storm.pi-mecq-topo-lushifted	Storm.pishifted	Storm.pi-mecq-topo-vishifted	Storm.pi-mecq-topo-exactlushifted	Storm.pi-mecq-topo-ovishifted	Storm.pi-toposhifted	Storm.pi-mecq-toposhifted	Storm.lp-mecq-topo-soplex-exactshifted	Storm.lpshifted	Storm.lp-mecq-topo-gurobi-4autoinitshifted	Storm.lp-gurobi-4autoiniteqshifted	Storm.lp-mecq-topo-glpkshifted	Storm.lp-nobndsshifted	Storm.lp-gurobi-4dualsimplnobndsshifted	Storm.lp-mecq-topo-z3-exactshifted	Storm.lp-soplex-nobndsshifted	Storm.lp-mecqshifted	Storm.lp-gurobi-4autoeqshifted	Storm.lp-mecq-topo-gurobi-4autoeqshifted	Storm.lp-mecq-topo-gurobi-4autonobndsshifted	Storm.lp-gurobi-4autonobndsshifted	Storm.lp-mecq-topo-gurobi-16autoshifted	Storm.lp-gurobi-16autonobndsshifted	Storm.lp-gurobi-4autoshifted	Storm.lp-toposhifted	Storm.lp-gurobi-4barriernobndsshifted	Storm.lp-mecq-topo-gurobi-4autoiniteqshifted	Storm.lp-mecq-topo-gurobi-4autoshifted	Storm.lp-soplex-exactnobndsshifted	Storm.lp-gurobi-4primalsimplnobndsshifted	Storm.lp-gurobi-4autoinitshifted	Storm.lp-mecq-topo-gurobi-4dualsimplshifted	Storm.lp-mecq-topo-gurobi-4barriershifted	Storm.lp-mecq-topo-soplexshifted	Storm.lp-mecq-topo-gurobi-4primalsimplshifted	Storm.lp-z3-exactnobndsshifted	Storm.lp-glpk-nobndsshifted	Storm.lp-mecq-toposhifted	mcsta.lp-lpsolve-monoshifted	mcsta.lp-copt-monoshifted	mcsta.lp-gurobi-monoshifted	mcsta.lp-glop-toposhifted	mcsta.lp-gurobi-toposhifted	mcsta.lp-glop-monoshifted	mcsta.lp-highs-monoshifted	mcsta.lp-lpsolve-toposhifted	mcsta.lp-copt-toposhifted	mcsta.lp-highs-toposhifted	mcsta.lp-mosek-monoshifted	mcsta.lp-cplex-monoshifted	mcsta.lp-cplex-toposhifted	mcsta.lp-mosek-toposhifted	Storm.rs-exactshifted	Storm.rs-mecq-topo-exactshifted	Storm.bestshifted	mcsta.bestshifted
1	0.675	4.208	1.515	2.661	1.233	1.189	2.074	1.497	0.677	0.369	0.322	0.979	1.024	1.577	0.194	1.014	35.164	6.686	2.3	1.12	1.072	0.676	1.083	0.1	0.216	0.1	0.1	0.1	0.797	0.207	1.23	0.1	0.1	0.714	0.147	0.1	0.227	0.182	0.165	0.176	1063.79	0.474	0.134	0.228	0.1	0.1	0.165	0.1	0.164	0.136	0.1	0.582	0.1	0.1	1.279	0.754	0.135	0.1	0.408	1.724	0.154		0.94	0.1	5.9	0.1	0.2	11.9	0.2	1109.8	0.3	0.2	0.2	0.2	0.4	0.7	0.1	0.3	44.13	9.597	0.1	0.1
2	1.116	5.61	1.835	29.872	1.638	1.614	2.261	1.525	1.146	1.625	1.281	1.082	12.745	2.192	12.602	1.187	76.51	6.797	2.4	1.132	1.459	0.94	1.481	22.102	10.824	0.1	1.37	0.1	0.857	5.687	1.457	0.1	0.1	2.551	0.993	0.422	1.137	2.63	1.21	1.328		2.62	0.971	1.008	0.432	0.504	1.252	0.478	1.68	1.182	0.442	2.725	0.433	0.435	2.446	6.333	1.181	0.421	1.543	15.211	1.516		14.315	0.425		0.9	7.5	12.2	0.6	1424.8	1.8	4.8	1.0	0.8	1.5	2.8	1.3	0.9	59.456	31.297	0.1	0.6
3	1.343	6.057	9.233	34.441	1.975	123.44	317.281	4.867	11.64	2.005	1.703	12.234	25.293	10.266	13.036	1.314	82.112	26.349	26.7	1.439	5.805	107.544	20.475	58.25	13.423	0.1	9.344	0.1	4.23	6.631	1024.08	0.1	0.1	9.732	1.371	1.282	1.441	20.42	1.386	1.355		6.618	1.368	1.401	1.1	1.233	1.491	1.275	1.749	1.473	1.287	8.261	1.1	1.252	28.094	6.632	1.47	1.264	1.653	20.869	1.601		30.382	1.298		1.0	18.7	14.5	1.2		2.1	37.9	6.8	1.9	5.7	4.4	3.5	7.1	446.125	34.529	0.1	1.0
4	1.354	6.195	20.549		11.123	124.4	1081.063	5.12	11.908	2.241	2.011	13.078	27.815	298.209	17.359	1.349	83.954	94.696	34.9	1.569	20.268	199.26	1022.996	61.514	13.436	0.25	9.741	0.231	4.787	6.654		0.221	0.235	28.416	7.366	1.635	14.707	23.392	7.31	7.226			7.336	13.968	1.486	2.156	8.257	1.617	7.808	8.544	1.471	9.242	1.636	1.526		6.779	8.847	1.517	1.749	26.298	1.628			1.478		24.2	20.1	73.7	9.6		21.8	43.2	6.8	6.7	305.1	123.7	7.0	7.3	447.829	36.592	0.221	2.3
5	1.364	21.724	21.318		19.928	190.521	1213.703	5.433	13.845	2.266	2.234	16.695	33.895	1215.614	17.583	1.381	96.413	96.337	38.7	1.595	22.395	199.685		85.331	18.071	0.684	22.347	0.67	5.297	18.061		0.688	0.668	29.851	7.602	1.7	44.614	23.72	7.328	7.527			8.003	44.838	1.537	2.272	8.787	1.655	8.069	9.852	1.625	9.474	1.677	1.596		11.525	10.383	1.585	1.784	42.083	6.352			1.591		29.5	24.0	75.4	9.6		21.8	44.9	6.9	7.0	308.9	320.4	7.4	7.4		36.789	0.668	2.4
6	5.97	21.772	25.061		21.032	218.496		6.752	16.137	2.599	7.073	17.502	34.221		20.839	5.616	150.119	162.926	40.0	1.628	26.658	213.679		97.239	42.965	0.857	95.569	0.672	9.681	23.194		0.795	0.839	34.207	8.901	2.207	57.695	30.069	7.87	8.58			8.289	60.015	1.64	2.443	10.192	1.672	10.401	11.138	1.74	31.189	1.738	1.758		13.11	10.526	1.751	2.109	46.824	6.391			1.802		32.6	26.4	78.9	11.6		85.0	192.8	48.0	16.3	439.4	741.8	7.5	51.9		40.048	0.67	6.7
7	6.078	25.985	28.773		27.419	236.776		6.963	17.141	6.833	7.073	21.073	58.102		43.066	5.697			48.3	6.73	28.28	213.926			55.461	6.909	99.683	6.952	9.788	25.922		2.47	2.514	52.388	34.164	6.854	72.97	111.344	32.814	30.81			35.374	78.189	6.171	6.927	33.946	6.292	32.888	43.606	5.884	32.678	6.919	6.046		28.659	43.113	6.609	6.095	60.36	6.42			6.454		134.2	105.1	87.0	52.5		130.7	241.2	48.6	48.9	525.7	921.6	49.4	51.9		98.402	1.314	6.8
8	6.089	26.546	33.328		37.628	250.886		17.042	25.398	7.226	7.707	25.359	59.247		47.787	5.926			49.5	6.87	32.422	238.55			55.671	8.035		7.8	19.384	27.33		3.044	3.11	53.355	37.054	7.059	86.888	114.715	33.605	31.419			37.438	87.826	6.373	7.005	35.473	6.355	36.383	48.195	6.041	36.724	7.221	6.326		28.949	44.455	6.649	6.299	84.158	6.784			6.662		136.6	105.7	98.5	54.8		131.6	252.7	48.7	50.4	584.8	1190.4	51.9	52.5		176.134	1.343	6.8
9	6.638	27.006	79.445		55.86	258.588		19.465	66.84	7.534	8.393	51.981	135.695		84.509	5.93			219.4	7.005	38.662	244.746			58.514	8.734		8.353	19.722	34.463		3.094	3.146	114.386	38.625	7.415	104.27	124.06	33.719	33.421			37.72	104.601	6.548	7.703	36.763	6.65	37.087	51.139	6.455	39.094	7.316	6.509		31.341	45.626	6.747	6.796	113.942	6.899			6.682		137.2	111.2	108.3	72.4		166.1	397.4	70.4	71.0	609.5	1400.2	51.9	56.6			1.349	26.7
10	6.675	27.279	84.5		69.44	268.224		19.841	67.821	8.181	8.501	54.071	136.174		89.935	5.984			225.7	7.031	44.428	255.281			60.784	20.989		18.982	24.175	36.215		10.589	10.43	124.848	38.81	7.438	104.379	128.489	34.224	33.697			40.971	120.578	6.789	7.848	41.317	6.846	38.259	53.7	6.621	40.42	7.45	6.972		32.053	46.215	6.833	6.838	1466.787	7.983			6.706		163.8	123.0	152.7	73.3		180.2	401.0	72.8	72.0		1610.1	71.7	72.1			5.616	34.9
11	9.053	27.624	161.563		80.546	282.676		37.379	129.087	8.564	21.321	124.023	153.649		98.789	7.853			246.2	7.059	67.332	265.763			80.885	22.557		20.554	115.057	45.612		10.638	10.931	133.731	43.092	8.168	189.212	137.697	35.396	37.242			41.156	241.695	6.799	9.435	41.673	7.091	40.321	54.883	6.874	50.442	7.475	7.013		32.407	50.375	6.874	6.915	1698.774	11.963			6.868		214.9	131.1	379.2	78.7		541.1		74.1	86.9		1659.3	72.9	73.1			5.697	48.0
12	11.284	34.731	182.13		128.154	299.009		147.483	131.775	21.615	23.73	125.656			108.93	11.421			336.6	9.199	71.855	586.569			944.596	46.92		46.148	135.282	56.224		11.406	12.129		126.787	64.933	261.763		137.446	124.058			125.07	293.147	70.125	58.786	131.236	80.284	134.617	142.369	74.081	203.738	67.96	61.803		301.765	278.651	79.165	81.325		79.673			80.228		246.8	298.2		129.7		1375.3		96.9	320.1			795.2	291.2			5.926	48.3
13	11.968	39.389	187.12		147.788	610.739		275.568	132.332	24.547	27.054	132.656			109.17	11.708			342.5	14.697	191.335	1730.682				46.982		47.857	174.326	1298.525		12.386	13.582		374.655	194.868	263.374		315.274	343.871			377.268	315.163	77.182	62.982	236.357	93.237	241.707	249.478	557.862	222.329	79.165	81.292		350.428	285.206	507.119	81.907		95.162			508.028		252.3	306.1		201.6				217.8	426.2			1416.6	484.7			5.93	48.6
14	126.252	847.53	591.073		166.469	1746.499		278.099	133.615	200.614	127.727	389.354			553.188	433.333			360.7	16.012	294.547					73.042		71.096	414.272			13.796	15.869		402.714	229.565	343.432		348.653	409.653			403.85	325.439	79.125	65.365	237.009	114.917	258.762	253.496	674.918	267.752	206.464	237.63		586.615	364.043	620.536	220.414		1513.945			663.511		320.6	309.5		259.3				691.9	629.2			1474.2	551.8			5.984	48.7
15	183.669		1055.852		177.362			426.527	144.57	201.612	262.574	929.387				942.785			372.8	22.41	323.552					650.287		863.396				241.653	64.249		605.026	277.017	418.117		909.212	836.915			605.26	824.418	265.929	225.768	251.409	227.627	306.639	301.576	769.176	1261.946	255.866	280.133		612.626	370.346	753.461	230.447		1582.0			754.998		369.2	411.8		281.4				1590.1	1223.7							7.853	70.4
16			1341.435		234.338					1110.891										230.642	332.634														744.954	302.434	524.475		1019.957	909.542			760.61	1106.659	290.652	240.433	367.307	263.414	344.778	408.284			290.637	297.866		690.588	398.208		267.313							755.0	835.6		414.5												11.284	71.0
17										1333.627										1031.472	1029.32																								1727.608	253.586		313.686	726.887					1600.655		1670.83			1193.53							1334.9			1373.8												11.708	201.6
18																				1664.316																																																													144.57	246.2


==> plotdata/scatter-premise.csv <==
benchmark	Type	Orig	Prop	Storm.vi-mecq-topo	Storm.vi2pi-mecq-topo-exactlu	Storm.vi2lp-gurobi-nobnds	Storm.vi2lp-soplex-exactnobnds	Storm.vi2pi-gmres	Storm.vi2pi-vi	Storm.vi2pi-mecq-topo-ovi	Storm.vi2pi-mecq-topo-vi	Storm.vi-mecq	Storm.vi2lp-mecq-topo-gurobi	Storm.vi2pi-mecq-topo-gmres	Storm.vi	Storm.vi2lp-mecq-topo-soplex-exact	Storm.vi2pi-ovi	Storm.vi2pi-exactlu	Storm.vi-topo	Storm.vi2pi-lu	Storm.vi2pi-mecq-topo-lu	mcsta.vi	Storm.ovi-topo	Storm.ovi	Storm.pi-vi	Storm.pi-ovi	Storm.pi-lu	Storm.pi-exactlu	Storm.pi-mecq	Storm.pi-mecq-topo-lu	Storm.pi	Storm.pi-mecq-topo-vi	Storm.pi-mecq-topo-exactlu	Storm.pi-mecq-topo-ovi	Storm.pi-topo	Storm.pi-mecq-topo	Storm.lp-mecq-topo-soplex-exact	Storm.lp	Storm.lp-mecq-topo-gurobi-4autoinit	Storm.lp-gurobi-4autoiniteq	Storm.lp-mecq-topo-glpk	Storm.lp-nobnds	Storm.lp-gurobi-4dualsimplnobnds	Storm.lp-mecq-topo-z3-exact	Storm.lp-soplex-nobnds	Storm.lp-mecq	Storm.lp-gurobi-4autoeq	Storm.lp-mecq-topo-gurobi-4autoeq	Storm.lp-mecq-topo-gurobi-4autonobnds	Storm.lp-gurobi-4autonobnds	Storm.lp-mecq-topo-gurobi-16auto	Storm.lp-gurobi-16autonobnds	Storm.lp-gurobi-4auto	Storm.lp-topo	Storm.lp-gurobi-4barriernobnds	Storm.lp-mecq-topo-gurobi-4autoiniteq	Storm.lp-mecq-topo-gurobi-4auto	Storm.lp-soplex-exactnobnds	Storm.lp-gurobi-4primalsimplnobnds	Storm.lp-gurobi-4autoinit	Storm.lp-mecq-topo-gurobi-4dualsimpl	Storm.lp-mecq-topo-gurobi-4barrier	Storm.lp-mecq-topo-soplex	Storm.lp-mecq-topo-gurobi-4primalsimpl	Storm.lp-z3-exactnobnds	Storm.lp-glpk-nobnds	Storm.lp-mecq-topo	mcsta.lp-lpsolve-mono	mcsta.lp-copt-mono	mcsta.lp-gurobi-mono	mcsta.lp-glop-topo	mcsta.lp-gurobi-topo	mcsta.lp-glop-mono	mcsta.lp-highs-mono	mcsta.lp-lpsolve-topo	mcsta.lp-copt-topo	mcsta.lp-highs-topo	mcsta.lp-mosek-mono	mcsta.lp-cplex-mono	mcsta.lp-cplex-topo	mcsta.lp-mosek-topo	Storm.rs-exact	Storm.rs-mecq-topo-exact	best
airportB.3-200-30-3-400.MaxGoal	mdp	drn	P	4.364	4.55	4.271	724	4.613	724	724	724	4.251	4.281	4.597	6.054	724	724	1	6.105	4.617	4.164	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-2-250.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	724	724	724	1	1	724	724	724	1	1	724	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
refuelB.18-200-21-200.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.14-4-3-150.MaxGoal	mdp	drn	P	724	118.475	724	724	724	724	724	724	724	724	724	724	724	724	8.283	724	724	724	724	724	724	724	724	724	7.866	724	724	724	724	9.402	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	7.866
evadeI.19-3-300.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeI.19-4-350.MaxGoal	mdp	drn	P	1	1	1	1	1	1	724	1	1	1	1	724	1	724	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	724	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeI.19-0-250.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.14-4-1-300.MaxGoal	mdp	drn	P	724	100.283	724	724	724	724	724	724	724	724	724	724	724	724	4.9	724	724	724	724	724	724	724	724	724	11.28	724	724	724	724	7.16	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	4.9
evadeV.14-4-1-50.MaxGoal	mdp	drn	P	724	24.487	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	1	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-4-100.MaxGoal	mdp	drn	P	724	1	1	1	1	724	1	724	724	1	1	724	1	724	1	724	1	1	724	1	1	724	724	724	1	1	1	724	724	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportA.7-200-30-2-200.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	2.812	724	1	1	2.79	1	1	724	1	1	724	724	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	3.437	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.9-3-0-50.MaxGoal	mdp	drn	P	724	12.568	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	1	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	192.872	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
refuelB.18-200-7-800.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	2.123	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
airportB.3-200-30-3-300.MaxGoal	mdp	drn	P	2.985	3.143	2.956	724	3.185	724	724	724	2.993	2.956	3.167	4.774	724	724	1	4.819	3.189	2.933	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.9-3-3-100.MaxGoal	mdp	drn	P	724	11.851	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	1	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportA.7-400-40-1-200.MaxGoal	mdp	drn	P	1	1	1	724	724	1	1	1	1	1	724	1	724	1	1	1	1	1	724	724	1	1	1	1	1	724	1	1	1	1	1	1	724	724	1	1	1	1	1	1	4.892	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.12-4-3-100.MaxGoal	mdp	drn	P	724	46.744	724	724	724	724	724	724	724	724	724	724	724	724	1.237	724	724	724	724	724	724	724	724	724	1.458	724	724	724	724	1.631	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1.237
refuelB.18-200-10-300.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeI.19-3-400.MaxGoal	mdp	drn	P	1	1	1	1	1	1	724	1	1	1	1	724	1	724	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	724	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
refuelB.18-200-12-150.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	9.208	1	1	1	1	1	1	724	1	1	724	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.12-4-4-150.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.12-4-1-350.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
refuelB.18-200-17-350.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
airportB.3-200-30-1-150.MaxGoal	mdp	drn	P	1	1	1	724	1	1.142	26.149	1.086	1	1	1	2.799	724	25.165	1	2.784	1	1	724	15.292	14.654	724	724	1	1	1	1	1	1	1	25.237	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportA.7-200-30-1-350.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	4.441	724	1	1	4.415	1	1	724	724	724	724	724	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	22.509	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportA.7-200-30-4-150.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	2.37	724	1	1	2.351	1	1	724	1	1	724	724	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1.417	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-0-250.MaxGoal	mdp	drn	P	2.158	2.183	2.136	724	2.294	724	724	724	2.163	2.136	2.291	4.566	724	724	1	4.602	2.289	2.122	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-4-350.MaxGoal	mdp	drn	P	3.553	3.617	3.496	724	3.766	724	724	724	3.553	3.493	3.75	5.706	724	724	1	5.703	3.797	3.475	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-1-400.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeI.19-0-450.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	724	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
refuelB.18-200-11-900.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	2.373	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.12-4-1-250.MaxGoal	mdp	drn	P	724	10.808	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	1	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.12-4-0-150.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	90.655	1
evadeV.14-4-1-500.MaxGoal	mdp	drn	P	724	1	1	1	1	724	1	724	724	1	1	724	1	724	1	1	1	724	724	1	1	724	724	724	1	1	724	724	724	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	512	1
airportA.7-200-30-0-150.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	2.46	724	1	1	2.372	1	1	724	1	1	724	724	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1.259	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-4-250.MaxGoal	mdp	drn	P	2.186	2.21	2.176	724	2.327	724	724	724	2.128	2.166	2.316	4.299	724	724	1	4.412	2.323	2.144	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-0-350.MaxGoal	mdp	drn	P	3.522	3.586	3.464	724	3.732	724	724	724	3.522	3.468	3.712	5.869	724	724	1	5.849	3.732	3.446	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-3-200.MaxGoal	mdp	drn	P	1.629	1.686	1.63	724	1.731	724	724	724	1.639	1.62	1.729	3.531	724	724	1	3.504	1.734	1.605	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-2-100.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	2.488	724	1	1	2.45	1	1	724	1	1	724	724	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeI.19-3-500.MaxGoal	mdp	drn	P	1	1	1	1	1	1	724	1	1	1	1	724	1	724	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	724	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
airportB.7-200-30-0-100.MaxGoal	mdp	drn	P	1	1	1	724	1	1	724	1	1	1	1	4.727	724	1	1	4.458	1	1	724	1	1	724	724	724	1	1	1	1	1	1	724	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeI.19-4-250.MaxGoal	mdp	drn	P	1	1	1	1	1	1	724	1	1	1	1	724	1	724	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	724	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.14-4-0-100.MaxGoal	mdp	drn	P	724	67.734	724	724	724	724	724	724	724	724	724	724	724	724	2.68	724	724	724	724	724	724	724	724	724	2.27	724	724	724	724	3.002	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	2.27
refuelA.25-100-3-900.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	724	1	1	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.12-4-1-50.MaxGoal	mdp	drn	P	724	19.67	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	1	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-1-200.MaxGoal	mdp	drn	P	724	9.588	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	1.364	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportA.7-200-30-2-400.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	5.317	724	1	1	5.338	1	1	724	724	724	724	724	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	35.686	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportA.7-400-40-1-400.MaxGoal	mdp	drn	P	1	1	1	724	724	1	1	1	1	1	724	1	724	1	1	1	1	1	724	724	724	1	1	1	1	724	1	1	1	1	1	1	724	724	1	1	1	1	1	1	47.486	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-0-300.MaxGoal	mdp	drn	P	724	1	1	1	1	724	1	724	724	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	1	1	1	724	724	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-4-200.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
airportB.7-200-30-0-300.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	10.192	724	1	1	10.199	1	1	724	724	724	724	724	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	135.051	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
refuelB.18-200-14-600.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1.047	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
refuelB.18-200-9-900.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	2.497	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.12-4-3-500.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.14-4-2-150.MaxGoal	mdp	drn	P	724	131.77	724	724	724	724	724	724	724	724	724	724	724	724	11.351	724	724	724	724	724	724	724	724	724	16.468	724	724	724	724	11.817	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	11.351
airportB.3-200-30-2-400.MaxGoal	mdp	drn	P	4.218	4.307	4.138	724	4.451	724	724	724	4.207	4.141	4.433	6.456	724	724	1	6.428	4.449	4.12	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-3-250.MaxGoal	mdp	drn	P	724	29.662	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	3.379	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-1-250.MaxGoal	mdp	drn	P	2.208	2.262	2.19	724	2.359	724	724	724	2.212	2.188	2.347	4.116	724	724	1	4.059	2.352	2.105	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-4-500.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	724	1	1	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.14-4-0-400.MaxGoal	mdp	drn	P	724	32.614	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	4.629	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.12-4-0-50.MaxGoal	mdp	drn	P	724	19.512	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	1	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
refuelB.18-200-23-450.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
airportA.7-200-30-0-350.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	4.805	724	1	1	4.771	1	1	724	1	724	724	724	724	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	22.766	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
refuelB.18-200-19-550.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
airportA.7-200-30-4-250.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	3.551	724	1	1	3.539	1	1	724	724	724	724	724	724	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	7.712	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-0-150.MaxGoal	mdp	drn	P	1	1	1	724	1	1	6.676	1	1	1	1	3.33	724	6.325	1	3.276	1	1	724	7.196	6.888	724	724	1	1	1	1	1	1	1	5.936	1	1	724	1	1	1	1	1	1	512	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.12-4-4-250.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
airportA.7-400-40-2-50.MaxGoal	mdp	drn	P	1	1	1	724	724	1	1	1	1	1	724	1.074	724	1	1	1	1	1	724	1	1	724	724	724	1	724	1	1	1	1	1	1	724	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	85.17	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.12-4-3-200.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.12-4-2-100.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
airportA.7-400-40-4-300.MaxGoal	mdp	drn	P	1	1	1	724	724	1	1	1	1	1	724	1	724	1	1	1	1	1	724	724	724	1	1	1	1	724	1	1	1	1	1	1	724	724	1	1	1	1	1	1	19.419	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-2-300.MaxGoal	mdp	drn	P	2.847	2.821	2.816	724	3.027	724	724	724	2.864	2.806	2.997	5.165	724	724	1	5.128	3.035	2.733	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportA.7-200-30-3-200.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	3.008	724	1	1	3.003	1	1	724	724	1	724	724	724	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	4.117	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.12-4-3-300.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeI.19-2-500.MaxGoal	mdp	drn	P	1	1	1	1	1	1	724	1	1	1	1	724	1	724	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	724	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
airportA.7-200-30-3-300.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	4.12	724	1	1	4.167	1	1	724	724	724	724	724	724	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	15.46	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-3-100.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	2.182	724	1	1	2.226	1	1	724	1	1	724	724	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	6.665	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-2-200.MaxGoal	mdp	drn	P	1.491	1.503	1.474	724	1.576	724	724	724	1.451	1.477	1.56	3.771	724	724	1	3.863	1.584	1.467	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-3-450.MaxGoal	mdp	drn	P	724	6.919	724	724	724	724	724	724	724	724	724	724	724	724	1.188	724	724	724	724	724	724	724	724	724	8.911	724	724	724	724	1.492	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1.188
airportA.7-200-30-4-350.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	4.755	724	1	1	4.711	1	1	724	724	724	724	724	724	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	23.91	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-0-50.MaxGoal	mdp	drn	P	724	24.271	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	1	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-4-150.MaxGoal	mdp	drn	P	1	1	1	724	1	1.238	24.206	1.177	1	1	1	3.123	724	23.299	1	3.126	1	1	724	27.888	26.719	724	724	1	1	1	1	1	1	1	23.091	1	1	724	1	1	1	1	1	1	512	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-0-500.MaxGoal	mdp	drn	P	724	1	1	1	1	724	724	724	724	1	1	724	1	724	1	724	724	724	724	8.382	8.309	724	724	724	1.26	1	724	724	724	1	724	724	1	1	724	724	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	724	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-4-400.MaxGoal	mdp	drn	P	724	40.838	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	3.404	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-1-350.MaxGoal	mdp	drn	P	3.579	3.775	3.515	724	3.785	724	724	724	3.576	3.512	3.77	5.351	724	724	1	5.335	3.787	3.498	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportA.7-200-30-1-150.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	2.058	724	1	1	2.072	1	1	724	1	1	724	724	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1.289	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.12-4-1-150.MaxGoal	mdp	drn	P	724	76.366	724	724	724	724	724	724	724	724	724	724	724	724	4.141	724	724	724	724	724	724	724	724	724	4.697	724	724	724	724	3.081	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	3.081
evadeV.12-4-0-250.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.12-4-4-350.MaxGoal	mdp	drn	P	724	33.193	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	1.721	724	724	724	724	1.189	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
refuelB.18-200-11-500.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.12-4-3-400.MaxGoal	mdp	drn	P	1	1	1	724	1	1	724	1	1	1	1	724	724	724	1	724	724	724	724	1	1	724	724	724	3.037	1	724	724	1	1	724	724	1	724	724	1	724	1.784	724	724	724	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	273.943	1
airportA.7-400-40-4-500.MaxGoal	mdp	drn	P	1	1	1	724	724	1	1	1	1	1	724	1	724	1	1	1	1	1	724	724	724	1	1	1	1	724	1	1	1	1	1	1	724	724	1	1	1	1	1	1	101.945	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-3-350.MaxGoal	mdp	drn	P	724	24.509	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	4.155	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.9-3-1-50.MaxGoal	mdp	drn	P	724	11.886	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	1	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	512	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportA.7-200-30-3-400.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	5.468	724	1	1	5.46	1	1	724	724	724	724	724	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	39.506	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-4-300.MaxGoal	mdp	drn	P	724	1	1	1	1	724	1	724	724	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	724	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
refuelA.25-100-11-800.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.14-4-1-100.MaxGoal	mdp	drn	P	724	71.463	724	724	724	724	724	724	724	724	724	724	724	724	3.79	724	724	724	724	724	724	724	724	724	3.525	724	724	724	724	3.34	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	3.34
evadeV.12-4-4-450.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	78.662	1
airportB.7-200-30-0-200.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	7.456	724	1	1	7.409	1	1	724	1	724	724	724	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	23.627	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeI.19-4-150.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	252.314	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
airportA.7-200-30-3-350.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	4.785	724	1	1	4.753	1	1	724	724	724	724	724	724	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	25.816	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
refuelB.18-200-24-550.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
airportB.3-200-30-3-150.MaxGoal	mdp	drn	P	1	1	1	724	1.004	724	724	724	1	1	1.015	2.893	724	724	1	2.929	1.007	1	724	724	724	724	724	724	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-3-400.MaxGoal	mdp	drn	P	1	1	1	724	1	1	724	1	1	1	1	724	724	724	1	724	724	724	724	1	1	724	724	724	4.537	1	724	724	14.78	1	724	724	1	724	724	1	724	724	724	724	724	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	512	1
airportB.3-200-30-2-250.MaxGoal	mdp	drn	P	2.179	2.196	2.092	724	2.307	724	724	724	2.174	2.165	2.278	4.486	724	724	1	4.498	2.297	2.132	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.12-4-3-350.MaxGoal	mdp	drn	P	724	1	724	1	1	151.036	724	145.074	724	724	1	724	1	724	1	724	724	724	724	2.021	1.909	724	724	724	1.874	1	724	724	144.787	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.12-4-1-100.MaxGoal	mdp	drn	P	724	48.347	724	724	724	724	724	724	724	724	724	724	724	724	1.704	724	724	724	724	724	724	724	724	724	2.163	724	724	724	724	2.251	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1.704
airportA.7-400-40-2-100.MaxGoal	mdp	drn	P	1	1	1	724	724	1	1	1	1	1	724	1	724	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	724	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	512	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.12-4-0-200.MaxGoal	mdp	drn	P	724	27.004	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	1.119	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
refuelB.18-200-16-200.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.12-4-4-300.MaxGoal	mdp	drn	P	724	3.942	724	4.117	724	724	724	724	724	724	724	724	4.003	724	1	724	4.212	724	724	724	724	724	724	724	1	724	1	724	724	1	724	724	724	1	724	724	724	724	724	724	20.926	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportA.7-200-30-0-200.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	3.053	724	1	1	3.029	1	1	724	1	1	724	724	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	3.353	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-4-100.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	2.463	724	1	1	2.443	1	1	724	1	1	724	724	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-1-300.MaxGoal	mdp	drn	P	2.896	3.054	2.883	724	3.07	724	724	724	2.891	2.892	3.067	4.694	724	724	1	4.69	3.082	2.836	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
refuelB.18-200-6-150.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	9.54	1	1	1	1	1	1	724	1	1	724	724	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.14-4-4-450.MaxGoal	mdp	drn	P	724	1	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	3.217	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-3-300.MaxGoal	mdp	drn	P	724	1	1	1	724	724	8.775	724	724	1	724	724	1	724	1	724	724	1	724	6.687	7.046	724	724	724	1.693	724	1	724	724	1	10.631	724	724	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.12-4-3-450.MaxGoal	mdp	drn	P	724	3.454	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	512	512	724	724	724	4.32	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.12-4-4-400.MaxGoal	mdp	drn	P	724	73.314	724	724	724	724	724	724	724	724	724	724	724	724	3.311	724	724	724	724	724	724	724	724	724	4.116	724	724	724	724	3.962	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	3.311
evadeV.12-4-2-50.MaxGoal	mdp	drn	P	724	19.697	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	1	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-4-350.MaxGoal	mdp	drn	P	724	1	1	1	1	724	1	724	724	1	1	724	1	724	1	724	1	1	724	1	1	724	724	724	1	1	1	724	724	1	87.952	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-0-250.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
refuelA.30-70-16-600.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
airportB.3-200-30-1-400.MaxGoal	mdp	drn	P	4.271	4.537	4.195	724	4.516	724	724	724	4.261	4.187	4.492	5.983	724	724	1	5.972	4.513	4.164	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-1-150.MaxGoal	mdp	drn	P	724	116.933	724	724	724	724	724	724	724	724	724	724	724	724	7.024	724	724	724	724	724	724	724	724	724	8.781	724	724	724	724	7.166	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	7.024
airportA.7-200-30-4-400.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	145.604	724	1	1	146.811	1	1	724	724	724	724	724	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	37.278	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.7-200-30-0-350.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	11.645	724	1	1	11.561	1	1	724	724	724	724	724	724	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	247.042	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.12-4-4-500.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
refuelB.18-200-19-200.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
airportA.7-200-30-0-400.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	146.019	1	1	1	145.917	1	1	724	724	724	724	724	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	35.651	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-0-350.MaxGoal	mdp	drn	P	724	1	1	1	1	724	1	724	724	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	724	1	724	724	1	3.77	724	724	1	724	724	724	1	724	724	1	724	724	724	1	724	724	724	724	724	724	724	1	724	724	724	724	724	1	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-4-250.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.14-4-2-100.MaxGoal	mdp	drn	P	724	72.573	724	724	724	724	724	724	724	724	724	724	724	724	1.3	724	724	724	724	724	724	724	724	724	2.044	724	724	724	724	2.524	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1.3
evadeV.14-4-3-200.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
airportB.3-200-30-2-450.MaxGoal	mdp	drn	P	4.887	5.031	4.765	724	5.172	724	724	724	4.899	4.77	5.16	7.562	724	724	1	7.518	5.168	4.788	724	724	724	724	724	724	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportA.7-400-40-4-450.MaxGoal	mdp	drn	P	1	1	1	724	724	1	1	1	1	1	724	1	724	1	1	1	1	1	724	724	724	1	1	1	1	724	1	1	1	1	1	1	724	724	1	1	1	1	1	1	71.821	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.12-4-4-200.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.12-4-0-300.MaxGoal	mdp	drn	P	724	1	1	1	1	724	1	724	724	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	1	1	1	724	724	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
refuelB.18-200-9-650.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1.144	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.14-4-0-450.MaxGoal	mdp	drn	P	724	1	1	1	1	2.059	724	1.926	724	1	1	724	1	724	1	724	724	724	724	1	1	724	724	724	1	1	724	724	1.929	1	724	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-1-200.MaxGoal	mdp	drn	P	1.527	1.538	1.516	724	1.628	724	724	724	1.542	1.526	1.615	3.421	724	724	1	3.422	1.653	1.471	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
refuelA.30-70-11-850.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
airportA.7-200-30-0-300.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	4.221	724	1	1	4.185	1	1	724	1	1	724	724	724	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	13.443	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportA.7-200-30-4-200.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	2.969	724	1	1	2.967	1	1	724	1	1	724	724	724	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	3.665	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-0-100.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	2.609	724	1	1	2.564	1	1	724	1	1	724	724	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-2-350.MaxGoal	mdp	drn	P	3.538	3.593	3.477	724	3.745	724	724	724	3.531	3.482	3.712	5.765	724	724	1	5.781	3.734	3.455	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportA.7-200-30-2-150.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	2.299	724	1	1	2.28	1	1	724	1	1	724	724	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1.292	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-3-500.MaxGoal	mdp	drn	P	724	1	1	1	1	724	1	724	724	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	2.67	1	1	724	724	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.12-4-3-250.MaxGoal	mdp	drn	P	724	14.104	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	1.719	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.12-4-2-150.MaxGoal	mdp	drn	P	1	1	1	724	1	1	724	1	1	1	1	724	724	724	1	724	724	724	724	1	1	724	724	724	1	1	724	724	1	1	724	724	1	724	724	1	724	2.804	724	724	724	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	148.242	1
evadeV.12-4-4-50.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	724	1	1	724	724	724	1	1	724	724	724	1	1	724	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
airportB.3-200-30-4-200.MaxGoal	mdp	drn	P	1.505	1.633	1.496	724	1.598	724	724	724	1.509	1.498	1.589	3.759	724	724	1	3.768	1.6	1.477	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-0-300.MaxGoal	mdp	drn	P	2.852	2.883	2.803	724	3.014	724	724	724	2.844	2.808	3.01	5.219	724	724	1	5.122	3.018	2.788	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
refuelB.18-200-7-150.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	724	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
refuelB.18-200-19-700.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1.411	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
refuelB.18-200-13-1000.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	2.821	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
airportB.7-200-30-0-50.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	1.949	724	1	1	1	1	1	724	1	1	724	724	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	512	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportA.7-200-30-1-200.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	2.684	724	1	1	2.653	1	1	724	1	1	724	724	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	3.374	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
refuelB.18-200-9-450.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeI.19-0-400.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.12-4-1-200.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.12-4-0-100.MaxGoal	mdp	drn	P	724	44.768	724	724	724	724	724	724	724	724	724	724	724	724	1.792	724	724	724	724	724	724	724	724	724	2.27	724	724	724	724	2.083	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1.792
airportB.3-200-30-3-250.MaxGoal	mdp	drn	P	2.312	2.405	2.288	724	2.456	724	724	724	2.322	2.29	2.451	4.157	724	724	1	4.142	2.455	2.267	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-2-150.MaxGoal	mdp	drn	P	1	1	1	724	1	1.242	27.244	1.181	1	1	1	3.221	724	26.144	1	3.179	1	1	724	31.235	29.918	724	724	1	1	1	1	1	1	1	25.904	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportA.7-200-30-2-350.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	4.675	724	1	1	4.636	1	1	724	724	724	724	724	724	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	23.248	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-0-150.MaxGoal	mdp	drn	P	724	1.856	724	1.964	1.858	724	724	724	724	724	1.803	724	2.014	724	1	724	6.807	724	724	65.838	66.021	724	724	724	1	724	1.972	724	724	1	724	724	724	1	724	724	724	1	724	724	5.184	724	1	724	1	1	724	1	724	724	724	724	724	1	724	724	724	1	1	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-1-250.MaxGoal	mdp	drn	P	724	50.379	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	3.089	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-0-400.MaxGoal	mdp	drn	P	4.206	4.311	4.136	724	4.442	724	724	724	4.214	4.136	4.453	6.529	724	724	1	6.519	4.458	4.113	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeI.19-4-200.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	512	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	29.466	1
airportB.7-200-30-0-150.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	6.001	724	1	1	5.988	1	1	724	1	1	724	724	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	6.292	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.9-3-2-50.MaxGoal	mdp	drn	P	724	12.325	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	1	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	186.721	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeI.19-3-250.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
refuelB.18-200-5-400.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.14-4-2-300.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeI.19-3-350.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.14-4-2-200.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.14-4-3-100.MaxGoal	mdp	drn	P	724	71.707	724	724	724	724	724	724	724	724	724	724	724	724	1.915	724	724	724	724	724	724	724	724	724	2.706	724	724	724	724	2.317	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1.915
airportB.3-200-30-4-400.MaxGoal	mdp	drn	P	4.245	4.327	4.165	724	4.462	724	724	724	4.232	4.163	4.462	6.347	724	724	1	6.326	4.469	4.135	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-1-350.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	724	724	724	1	1	724	724	724	1	1	724	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
airportA.7-200-30-1-400.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	88.521	1	1	1	88.399	1	1	724	724	724	724	724	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	35.43	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-4-150.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeI.19-4-300.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
refuelB.18-200-13-500.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.9-3-3-150.MaxGoal	mdp	drn	P	724	1.199	724	724	1.397	724	724	724	724	724	1.381	724	724	724	1	724	724	724	724	47.729	39.862	724	724	724	1	1	724	724	724	1	724	724	1	724	724	724	724	1	724	724	724	724	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.12-4-3-150.MaxGoal	mdp	drn	P	724	81.848	724	724	724	724	724	724	724	724	724	724	724	724	5.637	724	724	724	724	724	724	724	724	724	6.853	724	724	724	724	7.369	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	5.637
evadeI.19-3-450.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
airportA.7-200-30-2-250.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	3.481	724	1	1	3.459	1	1	724	1	1	724	724	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	7.301	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
refuelB.18-200-5-200.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
airportA.7-200-30-3-150.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	2.444	724	1	1	2.407	1	1	724	1	1	724	724	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1.655	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-3-350.MaxGoal	mdp	drn	P	3.677	4.198	3.618	724	3.891	724	724	724	3.675	3.619	3.886	5.504	724	724	1	5.457	3.896	3.595	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportA.7-200-30-1-300.MaxGoal	mdp	drn	P	1	1	1	724	1	1	1	1	1	1	1	3.75	724	1	1	3.832	1	1	724	1	1	724	724	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	13.418	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.14-4-1-450.MaxGoal	mdp	drn	P	724	17.459	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	3.694	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-0-200.MaxGoal	mdp	drn	P	1.437	1.484	1.474	724	1.571	724	724	724	1.48	1.473	1.561	3.832	724	724	1	3.926	1.577	1.454	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
airportB.3-200-30-4-300.MaxGoal	mdp	drn	P	2.867	2.908	2.839	724	3.056	724	724	724	2.879	2.837	3.032	5.021	724	724	1	5.058	3.048	2.811	724	724	724	724	724	1	1	1	1	1	724	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeV.12-4-4-100.MaxGoal	mdp	drn	P	1	1	1	1	1	1	724	1	1	1	1	724	1	1	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	724	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	512	1
evadeV.12-4-1-300.MaxGoal	mdp	drn	P	724	1.197	724	1.206	724	724	724	724	724	724	724	724	1.177	512	1	724	1.159	1.138	724	404.533	400.702	724	724	724	1.049	724	1	724	724	1	724	724	724	1	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
evadeI.19-0-500.MaxGoal	mdp	drn	P	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	724	1	1	1	724	1	1	1	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	1	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeI.19-4-400.MaxGoal	mdp	drn	P	1	1	1	1	1	1	724	1	1	1	1	724	1	724	1	724	1	1	724	1	1	724	724	724	1	1	1	724	1	1	724	724	1	1	724	1	724	1	724	724	1	724	1	724	1	1	724	1	724	724	724	724	1	1	724	724	724	1	1	1	1	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1	1
evadeV.12-4-3-50.MaxGoal	mdp	drn	P	724	18.497	724	724	724	724	724	724	724	724	724	724	724	724	1	724	724	724	724	724	724	724	724	724	1	724	724	724	724	1	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1


==> plotdata/scatter-qvbs-f.csv <==
benchmark	Type	Orig	Prop	Storm.vi-mecq-topo	Storm.vi2pi-gmres	Storm.vi2pi-vi	Storm.vi-topo	Storm.vi-mecq	Storm.vi2pi-lu	Storm.vi2pi-mecq-topo-gmres	Storm.vi	Storm.vi2pi-ovi	Storm.vi2pi-exactlu	Storm.ovi-topo	Storm.ovi	Storm.pi-vi	Storm.pi-ovi	Storm.pi-lu	Storm.pi-exactlu	Storm.pi-mecq	Storm.pi	Storm.pi-topo	Storm.pi-mecq-topo	Storm.lp-mecq-topo-soplex-exact	Storm.lp	Storm.lp-gurobi-4autoiniteq	Storm.lp-mecq-topo-glpk	Storm.lp-nobnds	Storm.lp-gurobi-4dualsimplnobnds	Storm.lp-mecq-topo-z3-exact	Storm.lp-soplex-nobnds	Storm.lp-mecq	Storm.lp-gurobi-4autoeq	Storm.lp-mecq-topo-gurobi-4primalsimpl	Storm.lp-gurobi-4autonobnds	Storm.lp-mecq-topo-gurobi-16auto	Storm.lp-gurobi-16autonobnds	Storm.lp-gurobi-4auto	Storm.lp-topo	Storm.lp-gurobi-4barriernobnds	Storm.lp-mecq-topo-gurobi-4auto	Storm.lp-soplex-exactnobnds	Storm.lp-gurobi-4primalsimplnobnds	Storm.lp-gurobi-4autoinit	Storm.lp-mecq-topo-gurobi-4dualsimpl	Storm.lp-mecq-topo-gurobi-4barrier	Storm.lp-mecq-topo-soplex	Storm.lp-z3-exactnobnds	Storm.lp-glpk-nobnds	Storm.lp-mecq-topo	Storm.rs-mecq-topo-exact	best
ftwc.4-5.TimeMax	ma	modest	E	1536	1	303.814	1536	1536	768	1	1536	768	17.359	1.12	5.805	306.084	768	768	18.071	1	1	1	1	1	1	1	1	1	1	768	1	1	1	1	1	1	1	1	1	1	1	1.279	1	1	1	1	1536	768	1	1	768	1
readers-writers.20.pr_network	ma	greatspn	P	1.116	1	1	1.014	1.146	101.566	1	1	1.222	768	1.439	1.459	1	1.027	103.029	768	1	1	1	1	768	512	263.816	768	512	512	768	768	512	268.579	512	278.821	234.329	251.06	234.082	512	216.943	237.63	768	768	241.19	512	220.414	768	768	768	512	768	1
wlan.5-0.num_collisions	mdp	prism	E	1.343	11.992	357.663	1.381	11.64	512	1.866	13.078	768	12.602	1.595	28.28	341.524	768	768	10.824	5.99	6.952	2.47	2.23	29.851	7.602	14.513	30.069	7.399	7.347	768	768	7.336	13.581	1.601	8.317	1.723	8.157	8.512	1.74	7.985	1.758	768	6.366	8.559	1.751	1.784	26.298	768	768	1.802	9.597	1.343
dpm.8-4-5.TminQueuesFull	ma	modest	E	183.669	259.612	157.834	386.603	144.57	768	293.282	389.354	293.198	1024	198.78	191.335	512	768	768	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	144.57
flexible-manufacturing.21-1.M3Fail_E	ma	greatspn	E	2.569	3.529	2.285	3.631	2.459	768	3.356	4.484	3.254	768	2.666	3.583	1.887	2.922	768	768	3.194	4.152	4.579	3.427	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	1.887
consensus.8-2.disagree	mdp	prism	P	512	768	768	512	512	1024	768	512	768	1024	768	768	768	768	1024	1024	768	768	768	768	1024	1024	1024	768	1024	1024	1024	768	1024	1024	768	1024	1024	1024	1024	768	1024	1024	1024	1024	1024	768	768	768	1024	1024	768	1024	512
readers-writers.35.exp_time_many_requests	ma	greatspn	E	2.861	5.836	2.261	5.396	2.903	768	6.15	5.537	3.211	768	3.698	3.649	2.055	2.943	768	768	5.185	7.668	7.815	5.738	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	20000	768	768	768	768	768	768	768	768	2.055
polling-system.3-3-5.TmaxBothFull	ma	modest	E	1536	1	1536	1536	1536	1	1	1536	768	1	512	768	1536	768	1	1	1	1	1	1	2.551	1	1	20.42	1.254	1.2	768	2.389	1	1.13	11.963	1.259	1.279	3.284	1.039	1.287	2.43	1.252	2.446	11.594	1.029	1.264	2.109	1.724	768	30.125	1.298	768	1
wlan.6-0.time_max	mdp	prism	E	6.078	84.57	768	5.984	131.775	768	7.339	132.656	768	109.17	6.87	332.634	768	768	768	55.461	21.284	71.096	10.638	9.368	114.386	37.054	455.529	111.344	38.169	37.811	768	768	40.971	512	6.352	42.036	6.384	60.763	47.706	6.621	52.22	6.326	768	30.014	44.106	6.649	6.095	60.36	1024	768	6.706	768	5.984
wlan.5-0.cost_max	mdp	prism	E	1.354	16.8	320.235	1.349	11.908	768	1.767	12.234	768	13.036	1.569	32.422	251.364	768	768	13.436	6.543	8.353	3.044	2.428	34.207	7.366	40.118	23.72	6.944	7.326	768	768	8.003	42.961	1.628	8.197	1.542	13.162	8.603	1.471	9.046	1.526	768	6.663	9.925	1.517	1.653	20.869	768	768	1.478	176.134	1.349
ftwc.8-5.TimeMax	ma	modest	E	1536	1	768	1536	1536	768	1	1536	768	512	9.199	38.662	768	768	768	512	1	1	1	1	9.732	1.371	1.362	2.63	1.417	1.386	768	6.754	1.368	1.313	7.983	1.45	1	2.924	1.736	1	39.528	1	28.094	12.715	1.468	1	1.749	1536	768	14.24	1	768	1
brp-pta.64-12-32-256.P_1	pta	modest	P	261.483	262.337	252.298	253.783	253.195	768	259.145	255.634	280.933	1024	259.954	261.14	266.259	277.7	768	1024	262.726	268.613	264.297	254.112	1024	1536	1024	264.017	1536	1536	1024	768	1536	1024	254.679	1024	261.876	1024	1024	261.501	1536	259.589	768	1536	1024	253.42	261.086	261.944	1024	768	265.832	1024	252.298
consensus.6-2.disagree	mdp	prism	P	11.968	1536	243.773	11.708	17.141	768	1536	16.695	768	20.839	16.012	22.395	239.051	768	768	768	512	512	241.653	176.218	768	126.787	331.547	768	122.659	148.762	768	768	125.07	317.228	768	150.041	117.056	126.777	137.463	768	768	61.803	768	512	377.267	768	81.325	512	768	768	768	768	11.708
wlan.6-0.time_min	mdp	prism	E	6.675	76.617	113.63	5.631	67.821	78.657	7.1	54.071	768	98.789	7.067	71.855	154.104	768	57.986	58.514	17.467	18.982	12.386	10.849	53.054	38.625	54.381	113.641	27.662	29.976	1024	768	37.438	76.085	6.625	35.439	7.036	40.698	41.939	5.985	31.281	6.917	768	29.345	40.227	7.002	6.705	48.903	1024	768	6.945	36.592	5.631
dpm.6-6-5.TminQueuesFull	ma	modest	E	29.725	66.742	27.237	61.31	24.264	768	78.638	61.778	53.346	768	33.839	30.512	115.483	768	768	1024	512	512	512	512	1024	768	768	768	768	768	1024	768	768	768	768	768	1024	1024	768	768	768	768	768	768	768	768	768	768	1024	768	768	768	24.264
consensus.6-2.steps_max	mdp	prism	E	11.284	768	512	11.421	25.398	768	768	25.359	768	43.066	22.41	44.428	512	768	768	80.885	768	768	768	512	768	402.714	232.217	768	321.684	317.857	768	768	403.85	512	79.673	322.889	63.194	316.255	445.318	74.081	512	81.292	768	331.074	380.588	79.165	81.907	20000	768	768	80.228	36.789	11.284
dpm.6-4-5.TminQueuesFull	ma	modest	E	3.338	4.874	3.28	5.59	2.719	768	5.179	5.857	4.722	768	3.466	3.36	13.135	768	768	768	768	768	768	768	768	768	1024	768	768	768	768	768	768	1024	768	1024	1024	1024	1024	768	1024	1024	768	768	1024	768	1024	768	768	768	768	768	2.719
consensus.6-2.steps_min	mdp	prism	E	9.053	768	438.333	1536	13.845	768	768	21.073	768	47.787	11.156	20.268	397.535	768	768	768	768	768	768	768	768	768	1024	768	768	768	768	768	768	1024	100.464	768	85.522	512	1024	768	768	512	768	512	1024	768	512	512	768	768	768	40.048	9.053
readers-writers.40.pr_network	ma	greatspn	P	13.083	20.856	16.712	13.002	14.513	768	19.181	14.061	18.6	768	18.203	15.009	14.729	18.717	768	768	18.308	23.28	23.838	18.828	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	13.002
wlan.6-0.num_collisions	mdp	prism	E	6.089	139.615	768	5.93	133.615	768	7.75	124.023	768	84.509	6.73	294.547	768	768	768	42.965	55.479	46.148	10.589	9.088	124.848	34.164	68.78	128.489	34.354	32.264	768	768	35.374	63.168	6.391	41.124	6.355	50.731	43.405	6.874	38.476	6.509	768	31.252	41.98	6.747	6.915	113.942	1024	768	6.662	31.297	5.93
flexible-manufacturing.21-1.M2Fail_E	ma	greatspn	E	512	20.095	17.573	4.183	512	768	22.41	768	768	768	768	768	9.553	768	768	768	13.097	18.41	19.498	13.537	768	768	768	768	768	768	768	768	768	1024	768	768	1024	768	768	768	768	1024	768	768	768	768	1024	768	768	768	768	768	4.183
readers-writers.40.exp_time_many_requests	ma	greatspn	E	4.607	9.105	1536	1536	4.175	768	11.27	9.701	4.798	768	5.53	5.656	1536	4.466	768	768	8.959	13.19	13.151	11.514	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	20000	768	768	768	768	768	768	768	768	4.175
readers-writers.35.pr_network	ma	greatspn	P	8.797	10.433	8.501	8.241	8.101	768	11.563	6.799	9.155	768	9.713	9.641	5.66	10.814	768	768	11.705	12.499	12.402	9.892	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	768	5.66
consensus.8-2.steps_min	mdp	prism	E	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	12800
wlan.6-0.cost_min	mdp	prism	E	6.638	76.046	126.434	5.534	66.84	81.947	6.595	51.981	768	89.935	6.911	67.332	149.398	768	62.925	60.784	19.924	20.554	13.796	13.351	53.558	38.81	105.774	115.653	30.801	31.025	512	768	37.72	117.062	6.768	35.462	6.821	41.648	43.704	5.75	33.956	6.848	768	32.991	41.396	6.698	6.845	42.53	1024	768	6.864	34.529	5.534
readers-writers.20.exp_time_many_requests	ma	greatspn	E	1	1	1	1	1	79.959	1	1.082	1	768	1	1.072	1	1	82.094	768	1	1	1	1	768	512	260.341	768	512	512	768	768	512	277.751	512	243.558	287.074	261.811	253.225	512	215.598	294.596	768	512	284.656	512	266.247	768	768	768	512	768	1
wlan.5-0.time_max	mdp	prism	E	1.364	12.307	286.748	1.314	16.137	768	1.559	17.502	768	17.583	1.628	26.658	274.983	768	768	13.423	12.578	7.8	3.094	2.436	28.416	8.901	86.444	23.392	7.831	8.053	768	768	8.289	84.925	1.516	9.511	1.561	16.133	11.142	1.625	8.726	1.596	768	6.454	10.705	1.585	1.543	15.211	768	768	1.591	98.402	1.314
flexible-manufacturing.9-1.M2Fail_E	ma	greatspn	E	126.252	1	1	1	129.087	22.406	1	512	491.567	768	499.985	512	1	491.212	21.179	768	1	1	1	1	768	374.655	105.197	768	348.974	395.445	768	768	377.268	106.573	512	221.456	294.727	345.038	275.96	507.974	246.805	332.285	768	348.973	269.602	493.26	267.862	768	768	768	512	768	1
dpm.6-8-5.TminQueuesFull	ma	modest	E	147.592	416.431	130.474	355.446	117.286	768	436.09	354.536	768	1024	193.25	147.783	512	768	768	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	117.286
wlan.6-0.cost_max	mdp	prism	E	5.97	113.477	768	5.926	132.332	768	7.155	125.656	768	108.93	7.031	323.552	768	768	768	55.671	56.841	47.857	11.406	10.395	133.731	43.092	375.173	114.715	32.28	35.191	768	768	41.156	247.355	6.42	42.134	6.245	58.183	48.34	6.455	40.761	6.046	768	31.739	46.132	6.609	6.299	84.158	1024	768	6.454	768	5.926
consensus.8-2.steps_max	mdp	prism	E	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	768	768	1024	1024	1024	768	1024	1024	1024	768	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	1024	768	1024	1024	1024	1024	12800


==> plotdata/scatter-qvbs-full.csv <==
benchmark	Type	Orig	Prop	Storm.vi-mecq-topo	Storm.vi2pi-mecq-topo-exactlu	Storm.vi2lp-gurobi-nobnds	Storm.vi2lp-soplex-exactnobnds	Storm.vi2pi-gmres	Storm.vi2pi-vi	Storm.vi2pi-mecq-topo-ovi	Storm.vi2pi-mecq-topo-vi	Storm.vi-mecq	Storm.vi2lp-mecq-topo-gurobi	Storm.vi2pi-mecq-topo-gmres	Storm.vi	Storm.vi2lp-mecq-topo-soplex-exact	Storm.vi2pi-ovi	Storm.vi2pi-exactlu	Storm.vi-topo	Storm.vi2pi-lu	Storm.vi2pi-mecq-topo-lu	mcsta.vi	Storm.ovi-topo	Storm.ovi	Storm.pi-vi	Storm.pi-ovi	Storm.pi-lu	Storm.pi-exactlu	Storm.pi-mecq	Storm.pi-mecq-topo-lu	Storm.pi	Storm.pi-mecq-topo-vi	Storm.pi-mecq-topo-exactlu	Storm.pi-mecq-topo-ovi	Storm.pi-topo	Storm.pi-mecq-topo	Storm.lp-mecq-topo-soplex-exact	Storm.lp	Storm.lp-mecq-topo-gurobi-4autoinit	Storm.lp-gurobi-4autoiniteq	Storm.lp-mecq-topo-glpk	Storm.lp-nobnds	Storm.lp-gurobi-4dualsimplnobnds	Storm.lp-mecq-topo-z3-exact	Storm.lp-soplex-nobnds	Storm.lp-mecq	Storm.lp-gurobi-4autoeq	Storm.lp-mecq-topo-gurobi-4autoeq	Storm.lp-mecq-topo-gurobi-4autonobnds	Storm.lp-gurobi-4autonobnds	Storm.lp-mecq-topo-gurobi-16auto	Storm.lp-gurobi-16autonobnds	Storm.lp-gurobi-4auto	Storm.lp-topo	Storm.lp-gurobi-4barriernobnds	Storm.lp-mecq-topo-gurobi-4autoiniteq	Storm.lp-mecq-topo-gurobi-4auto	Storm.lp-soplex-exactnobnds	Storm.lp-gurobi-4primalsimplnobnds	Storm.lp-gurobi-4autoinit	Storm.lp-mecq-topo-gurobi-4dualsimpl	Storm.lp-mecq-topo-gurobi-4barrier	Storm.lp-mecq-topo-soplex	Storm.lp-mecq-topo-gurobi-4primalsimpl	Storm.lp-z3-exactnobnds	Storm.lp-glpk-nobnds	Storm.lp-mecq-topo	mcsta.lp-lpsolve-mono	mcsta.lp-copt-mono	mcsta.lp-gurobi-mono	mcsta.lp-glop-topo	mcsta.lp-gurobi-topo	mcsta.lp-glop-mono	mcsta.lp-highs-mono	mcsta.lp-lpsolve-topo	mcsta.lp-copt-topo	mcsta.lp-highs-topo	mcsta.lp-mosek-mono	mcsta.lp-cplex-mono	mcsta.lp-cplex-topo	mcsta.lp-mosek-topo	Storm.rs-exact	Storm.rs-mecq-topo-exact	best
erlang.10-10-5.TminReach	ma	modest	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
consensus.4-2.steps_max	mdp	prism	E	1	1	1	28.21	724	3.737	724	2.549	1	1	1	1	3.289	724	1	1	724	724	1	1	1	2.916	724	724	1	9.744	724	8.843	2.444	1	724	724	724	3.131	1	1	1	10.456	1	1	724	11.119	1	1	1	1	1	1	1	1	1	1	1	1	58.276	1	1	1	1	1.243	1	724	82.461	1	62.7	1	1	1	1	3.7	1.2	4.3	1	1	3.2	1.8	1	2.3	1	1	1
jobs.15-3.avgtime	ma	prism-ma	E	1.85	13.172	8.609	724	2.194	1.872	1.992	1.913	1.353	2.005	1.99	1.379	13.425	1.874	14.503	1.849	724	1.945	1	2.009	1.33	2.922	3.261	724	18.552	4.216	1.878	4.099	1.901	13.274	1.971	1.884	1.97	13.161	29.703	1.952	46.65	1.846	9.732	9.852	13.362	724	29.704	46.963	1.948	1.941	10.872	2.112	14.377	42.128	1.898	9.982	1.942	1.919	724	9.873	42.96	1.902	1.849	1.919	1.909	724	724	1.968	724	51.6	7.6	1	1	20.0	27.0	1	1	1	11.9	13.9	1	1	724	13.507	1
firewire_dl.36-400.deadline	mdp	prism	P	1	1	1	4.068	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	8.555	1	1	1	1	1	1	1	1	1	1	1	1	3.658	1	1	1	1	1	1	100.227	61.832	1	178.4	1	1	1	1	1.2	1	1	1	1	1	1	1	1	1	1	1
zeroconf-pta.200.incorrect	pta	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
csma.3-6.all_before_min	mdp	prism	P	38.516	724	135.957	724	724	724	38.834	38.999	48.35	39.361	44.33	48.278	724	724	724	39.88	724	38.362	271.0	41.135	66.782	724	724	724	724	724	37.686	724	38.318	724	39.466	42.99	37.7	724	133.241	39.93	724	39.438	134.254	145.53	724	724	133.462	724	39.125	39.755	724	39.153	724	724	43.107	139.701	38.658	38.559	724	137.795	724	37.991	38.713	42.2	38.175	724	724	43.092	724	724	724	49.6	50.1	724	724	50.1	50.8	51.5	724	724	50.7	49.3	724	724	37.686
breakdown-queues.64.Max	ma	modest	P	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	3.635	1	1	1	1	1	1	1	1	724	1	1	1.041	1	1	1	724	11.048	1	1.063	1	1	1	1	1.449	1	1	3.827	1	1	724	6.339	1	1	1	1	1	724	58.968	1	58.0	1	2.1	1	1	22.3	5.7	1	1	1	4.6	13.4	1	1	724	724	1
dpm.6-4-5.PminQueue1Full	ma	modest	P	1.051	724	8.111	724	1.554	1.012	1.241	1.157	1	8.452	1.908	1	724	1.167	724	1.059	154.207	165.551	1	1.157	1	1.49	1.833	724	724	10.502	724	9.522	1.467	724	2.024	8.826	10.35	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
zeroconf_dl.1000-1-true-30.deadline_min	mdp	prism	P	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1.3	1	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1
ftwc.4-5.TimeMax	ma	modest	E	724	4.208	1.515	2.661	1.975	268.224	724	724	724	1	1	724	1.024	10.266	17.359	724	724	724	724	1.12	5.805	265.763	20.475	724	18.071	1	724	1	724	18.061	724	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1.279	1	1	1	1	724	1	724	1	1	724	1	1	724	1	724	1	1	1	1	1	1	1	1	724	724	1
stream.100.pr_underrun	ma	prism-ma	P	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1.013	1	1.3	1	1	1	1	1.1	1	1	1	1	1	1	1	1	724	1	1
firewire.false-36-400.time_min	mdp	prism	E	1	1.422	1.362	272.572	1	1	724	1	1	1	1	1	98.074	724	1.287	1	1	1	1	1	1	1	724	1	2.127	1	1	1	1	2.085	724	1	1	77.174	1.354	1.059	1.587	724	1.28	1.28	724	724	1.357	2.435	1.275	1	1.393	1	1.526	1.525	1	1.291	1	1	272.638	1.277	1.489	1	1	64.073	1	724	724	1	724	5.7	1.1	14.2	1	92.9	2.2	724	1.9	1.3	26.5	14.7	11.2	6.4	1.376	1.622	1
firewire_dl.3-600.deadline	mdp	prism	P	1	1	1	2.931	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	9.793	1	1	1	1	1	1	1	1	1	1	1	1	2.884	1	1	1	1	1	1	213.507	32.273	1	138.9	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
flexible-manufacturing.3-1.M2Fail_E	ma	greatspn	E	724	58.467	1	5.465	4.32	724	199.457	724	724	1	4.193	724	5.545	198.213	54.494	724	4.294	4.509	724	255.983	251.462	724	193.676	1	54.045	1	1	1	724	53.908	193.246	1	1	5.451	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	5.44	1	1	1	1	1	1	724	1	1	724	1	1	724	1	724	1	724	1	1	1	1	1	1	724	724	1
wlan.3-0.cost_max	mdp	prism	E	1	1	1	36.779	1	5.077	724	1	1	1	1	1	1.252	3.135	1	1	332.231	1.96	1	1	1	4.443	724	724	1.017	1	1.613	1	1	1	724	1	1	1.197	1	1	2.561	1.505	1	1	278.447	261.59	1	2.166	1	1	1	1	1	1	1	1	1	1	431.758	1	1	1	1	1	1	724	477.255	1	512	1.4	1.3	1	1	120.1	1	2.4	1	1	10.0	16.0	1	1	130.447	10.627	1
brp-pta.64-12-32-256.Emax	pta	modest	E	48.803	724	724	724	133.237	116.502	51.332	51.636	71.402	55.154	49.233	74.466	724	133.412	724	48.806	724	49.416	113.3	49.966	86.966	78.672	90.522	724	724	120.284	51.112	117.479	50.551	724	51.48	49.521	49.516	724	724	52.019	724	51.378	724	724	724	724	724	724	52.201	51.807	724	66.633	724	724	48.984	724	52.077	49.402	724	724	724	50.167	50.391	48.056	50.131	724	724	50.126	724	724	724	20.4	21.3	724	724	21.2	21.2	20.2	724	724	21.1	21.1	724	724	20.2
wlan-large.2.P_max	pta	modest	P	1	1.347	1	77.358	1	1	1	1	1	1	1	1	1.498	1	1.317	1	2.347	1	1	1	1	1	1	3.168	1.444	1	1	1	1	1.431	1	1	1	1.325	1	1	1	1	1	1	1.32	159.331	1	1	1	1	1	1	1	1	1	1	1	1	435.537	1	1	1	1	1	1	512	512	1	724	12.8	1.1	1	1	30.3	29.3	1	1	1	11.4	14.8	1	1	1.855	1.32	1
wlan_dl.0-80.deadline	mdp	prism	P	1	1	1	1.058	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	2.059	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	29.073	9.328	1	54.7	1	1	1	1	13.4	1	1	1	1	1	1	1	1	1.011	1	1
firewire.false-36-600.time_sending	mdp	prism	E	1	1.31	4.555	512	1	1	724	1	1	6.04	1	1	367.946	724	1.142	1	1	1	1	1	1	1	1	1.572	2.841	1	1	1	1	2.042	1.583	1	1	512	4.407	4.937	6.325	724	4.235	4.574	724	512	4.37	7.081	4.364	4.01	4.496	5.147	4.529	5.424	4.746	11.234	4.343	5.082	724	7.823	42.057	5.02	9.317	258.851	7.103	724	724	4.549	724	7.7	23.9	20.2	29.3	198.6	22.8	512	2.5	21.0	26.6	28.0	15.5	7.7	1.345	1.493	1
stream.10.exp_restarts	ma	prism-ma	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.4-6-50.PminQueuesFull	ma	modest	P	1	41.124	1	724	1	1	1	1	1	1	1	1	724	1	40.92	1	1	1.108	1	1	1	1	1	5.422	724	1	5.33	1	1	724	1	1	1	512	27.43	40.573	44.941	724	31.455	28.469	724	512	26.461	54.137	51.053	33.522	43.796	28.97	23.153	43.346	35.127	35.297	46.789	41.425	512	133.697	40.725	38.399	30.842	512	124.204	724	724	34.014	512	43.1	106.0	724	131.9	724	227.0	512	116.1	234.4	52.1	512	512	54.0	724	724	1
zeroconf.20-4-false.correct_min	mdp	prism	P	1	1.507	1.507	724	2.237	1	724	1	1	1.672	2.431	1	724	724	1.237	1	724	724	1	1	1	1	724	724	1.812	1.5	724	1.4	1	2.371	724	1.443	1.633	512	16.4	724	3.567	724	13.905	15.593	724	512	16.496	27.952	24.476	19.429	16.835	16.889	17.633	16.224	14.722	353.967	4.039	17.548	512	512	724	14.387	340.578	512	512	724	724	15.185	724	19.0	125.4	138.9	397.5	146.4	42.7	724	16.1	36.5	512	512	283.5	512	437.229	512	1
wlan.4-0.cost_min	mdp	prism	E	1	1.608	2.858	375.58	1	1.187	724	1	1	1	1	1	4.332	724	2.238	1	1.417	1	2.7	1	1	2.49	724	3.367	3.844	1.346	1	1.246	1	2.252	724	1	1	3.974	1.953	1	3.044	6.575	1.617	1.702	67.662	724	1.949	4.176	1	1	1.893	1	1.888	2.297	1	1.692	1	1	724	1.629	2.108	1	1	2.554	1	724	724	1	724	7.6	2.6	2.4	1.4	512	3.9	15.2	1.4	1.3	50.2	41.9	1.5	1.6	13.906	2.626	1
dpm.4-6-100.PminQueuesFull	ma	modest	P	1	41.359	1	724	1	1	1	1	1	1	1	1	724	1	40.84	1	1.005	1	1	1	1	1	1	5.637	724	1	6.41	1	1	724	1	1	1	512	26.459	43.047	48.046	724	30.185	33.008	724	512	32.475	48.028	46.392	30.925	39.652	35.465	22.854	32.482	34.933	32.893	51.368	39.66	512	132.87	39.878	34.916	31.628	512	111.759	724	724	33.796	512	39.8	109.3	724	118.3	724	246.6	512	117.7	226.5	61.2	512	512	60.0	724	724	1
readers-writers.20.pr_network	ma	greatspn	P	1.116	724	1.835	724	1.638	1.614	2.261	1.497	1.146	2.005	1.703	1	724	2.192	724	1.014	96.413	96.337	2.4	1.439	1.459	1	1.481	97.239	724	1	99.683	1	1	724	1.457	1	1	724	512	229.565	263.374	724	512	512	724	724	512	315.163	265.929	253.586	251.409	227.627	241.707	249.478	512	267.752	255.866	237.63	724	512	285.206	512	220.414	724	512	724	724	512	724	512	411.8	724	281.4	724	724	724	512	724	512	724	724	512	724	724	1
csma.3-2.all_before_max	mdp	prism	P	1	1	1	2.526	1	1	1	1	1	1	1	1	1	724	1	1	724	1	1	1	1	1	724	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	3.171	1	1	1	1	1	1	1	1	1	1	1	1	1.427	1	1	1	1	1	1	512	11.364	1	21.8	1	1	1	1	4.7	1	1	1	1	1	1	1	1	79.249	1	1
consensus.4-4.steps_min	mdp	prism	E	1	1.032	4.15	189.983	19.258	4.404	724	1	1	1.204	2.397	1	27.265	724	1	1	724	724	1	1	1	12.746	724	724	2.792	50.229	724	49.497	9.651	2.391	724	27.128	27.559	26.896	512	14.669	70.456	39.392	2.738	2.924	724	512	512	55.989	5.026	1	2.857	4.665	3.272	43.926	31.153	3.685	13.565	5.033	724	2.942	42.684	32.008	3.46	4.266	1.245	724	724	31.047	724	1.6	12.3	1.1	1	3.7	3.9	724	1	3.0	9.7	7.4	8.7	5.1	1	1.209	1
csma.3-4.all_before_min	mdp	prism	P	1	2.943	3.004	724	1.282	1.11	1	1	1	1	1	1	2.954	724	3.325	1	724	1	1.3	1	1	1.483	724	724	4.206	1.582	1	1.433	1	3.035	1	1	1	2.894	3.298	1	5.738	1	3.274	3.591	2.907	724	3.46	6.1	1	1	3.985	1	4.053	3.876	1	3.269	1	1	512	3.667	4.021	1	1	1	1	724	724	1	724	62.9	5.7	1	1	724	512	1	1	1	425.0	268.8	1	1	724	2.994	1
wlan.5-0.num_collisions	mdp	prism	E	1.343	5.61	20.549	724	19.928	282.676	724	5.12	11.64	1.625	2.011	13.078	27.815	724	12.602	1.381	724	724	38.7	1.595	28.28	238.55	724	724	10.824	6.909	724	6.952	4.23	5.687	724	2.47	2.514	29.851	7.602	2.207	14.707	30.069	7.31	7.226	724	724	7.336	13.968	1.64	2.443	8.257	1.672	7.808	8.544	1.74	8.261	1.738	1.758	724	6.333	8.847	1.751	1.784	26.298	1.601	724	724	1.802	724	24.2	20.1	14.5	11.6	512	85.0	37.9	6.8	16.3	512	123.7	7.4	7.4	724	9.597	1.343
firewire.false-3-800.time_sending	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1.677	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	4.818	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
csma.2-2.time_min	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.8-4-5.TminQueuesFull	ma	modest	E	183.669	724	724	724	234.338	250.886	317.281	278.099	144.57	724	262.574	389.354	724	298.209	724	433.333	724	724	246.2	230.642	191.335	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	144.57
wlan.0-0.time_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	724	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	137.491	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire.false-3-600.time_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	3.445	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	9.062	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
flexible-manufacturing.21-1.M3Fail_E	ma	greatspn	E	2.569	724	724	724	6.071	4.528	5.678	4.712	2.459	724	6.052	4.484	724	6.141	724	5.221	724	724	6.2	4.219	3.583	3.086	4.069	724	724	4.626	724	4.152	3.662	724	4.03	4.579	4.771	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	2.459
consensus.2-16.steps_min	mdp	prism	E	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	16.41	3.834	1	1	1	1.765	724	106.551	1	10.126	2.326	10.122	1.086	1	724	4.839	4.819	1	1	1	1	1	1	1	14.663	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1.081	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf_dl.1000-1-false-40.deadline_max	mdp	prism	P	1	1.097	1.026	724	724	724	1	1	1	1	1	1	1.405	724	1.179	1	724	1	1	1	1	724	1	724	1.826	724	1	724	1	1.205	1	1	1	1.469	1	1	1.584	1	1	1.058	1.226	31.974	1	1.75	1	1	1.118	1.088	1.074	1.09	1	1.093	1	1	18.411	1.075	1.036	1	1	1	1	724	264.245	1	724	2.3	1.1	1	1	8.6	1.5	1	1	1	5.7	15.2	1	1	724	1.462	1
dpm.4-8-5.PminQueuesFull	ma	modest	P	1	372.848	1.912	724	1	1	1	1	1	1.941	1	1	724	1	371.48	1	9.336	9.354	1	1	1	1	1	170.023	724	3.206	157.456	2.981	1	724	1.035	2.77	3.329	724	364.135	512	512	724	424.711	414.898	724	724	354.491	512	512	464.423	495.528	173.894	163.794	502.592	512	384.638	512	505.216	724	512	465.762	489.681	460.6	724	724	724	724	512	724	512	512	724	512	724	724	724	724	724	512	724	724	512	724	724	1
dpm.4-6-25.PminQueue1Full	ma	modest	P	1	18.324	1	724	1	1	1	1	1	1	1	1	724	1	18.813	1	1	1	1	1	1	1	1	7.15	724	1	7.253	1	1	724	1	1	1	512	18.196	21.941	29.62	724	18.096	24.274	724	512	18.276	29.673	30.155	20.916	26.331	18.234	12.22	22.888	17.818	20.48	31.381	20.863	512	29.693	22.505	20.138	19.558	512	29.035	724	724	19.374	512	27.0	62.5	724	64.7	724	306.3	512	76.8	291.5	40.0	512	512	34.1	724	724	1
csma.3-6.some_before	mdp	prism	P	22.777	724	36.515	724	724	724	23.102	22.368	22.923	22.214	24.548	22.656	724	724	724	22.586	724	22.684	85.5	22.784	23.995	724	724	724	724	724	23.236	724	22.928	724	22.904	22.754	22.563	724	39.127	23.067	47.168	22.797	38.473	39.957	724	724	37.977	58.737	23.205	23.413	42.054	21.559	39.379	40.381	22.568	40.194	23.065	22.695	724	40.231	41.504	23.003	22.786	22.425	22.821	724	724	22.428	724	724	724	26.7	26.9	724	724	26.7	26.1	27.1	724	724	27.6	26.9	724	724	21.559
csma.2-6.time_min	mdp	prism	E	1	1	1	21.055	1	1	724	1	1	1	1	1	1	724	1	1	724	1	1	1	1	1	724	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	10.613	1	1	1	1	1	1	1	1	1	1	1	1	10.375	1	1	1	1	1	1	512	119.306	1	325.2	1	1	1	1	23.2	1	1	1	1	1.5	1	1	1	395.531	6.956	1
firewire.false-36-400.time_sending	mdp	prism	E	1	1.375	6.863	512	1	1	724	1	1	4.736	1	1	354.807	724	1.216	1	1	1	1	1	1	1.01	1	1.414	2.791	1	1	1	1	2.085	1.649	1	1	512	4.401	4.071	5.851	512	3.987	4.029	724	512	4.413	7.408	3.691	4.27	4.579	5.618	4.541	5.348	4.501	10.0	4.811	5.68	724	8.31	41.376	5.396	8.798	209.961	6.035	724	724	4.639	724	6.6	22.2	20.2	28.6	194.5	23.2	512	2.6	20.7	26.0	26.7	15.1	7.9	1.299	1.489	1
firewire_abst.3.time_min	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
brp-pta.16-2-1-64.P_1	pta	modest	P	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	55.09	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1
firewire.true-3-200.time_min	mdp	prism	E	1	1	1	20.674	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	56.338	1	1	1	1	1	1	1	1	1	1	1	1	20.277	1	1	1	1	1	1	724	485.227	1	512	1	1	1	1	12.7	1	1	1	1	2.3	4.8	1	1	1	1	1
erlang.5000-100-50.PminReach	ma	modest	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf-pta.150.incorrect	pta	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.8-4-5.PminQueuesFull	ma	modest	P	51.015	724	724	724	142.69	57.238	87.903	64.757	43.317	724	151.527	40.534	724	73.965	724	53.857	724	724	25.5	61.476	45.529	91.129	117.218	724	724	724	724	724	97.06	724	131.02	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	25.5
firewire.false-36-200.time_sending	mdp	prism	E	1	1.345	4.768	512	1	1	724	1	1	4.655	1	1	361.883	724	1.167	1	1	1	1	1	1	1.055	1	1.41	3.086	1	1	1	1	2.238	1.653	1	1	512	4.375	4.908	5.908	724	4.346	4.257	724	512	4.353	6.611	3.818	3.85	4.823	6.08	5.965	4.957	4.644	9.731	4.929	5.24	724	7.529	40.808	4.913	8.824	216.994	6.023	724	724	4.552	724	6.6	19.7	19.5	30.6	207.2	23.2	512	2.5	20.9	25.4	27.0	15.9	8.1	1.317	1.445	1
firewire_abst.3.time_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan-large.2.E_1	pta	modest	E	6.101	19.707	512	724	18.823	163.19	6.045	9.805	10.673	112.98	6.369	10.277	512	724	26.026	5.845	101.236	5.272	19.5	6.61	17.902	164.931	724	365.318	29.271	11.985	5.654	10.536	9.132	18.88	5.315	6.675	7.151	512	512	46.776	291.012	724	510.087	485.941	724	724	463.832	512	29.996	55.525	512	67.883	224.809	512	61.146	512	17.903	61.791	724	191.058	308.137	62.293	99.387	512	233.616	724	724	58.911	724	724	512	174.4	512	724	512	724	25.5	76.8	724	724	29.7	10.7	724	134.989	5.272
csma.2-6.time_max	mdp	prism	E	1	1	1	21.537	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1.049	9.035	1	1	1	1	1	1	1	1	1	1	1	1	9.245	1	1	1	1	1	1	724	103.772	1	229.8	1	1	1	1	3.7	1	1	1	1	1	1	1	1	442.199	7.922	1
csma.3-2.some_before	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
consensus.2-4.disagree	mdp	prism	P	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf_dl.1000-1-false-40.deadline_min	mdp	prism	P	1	1	1	724	1	1	1	1	1	1	1	1	1	724	54.005	1	724	1	1	1	1	1	724	724	67.77	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	6.242	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	226.156	1	512	4.2	1	1	1	19.7	724	1	1	1	29.8	19.0	1	1	724	1	1
tireworld.17.goal	mdp	ppddl	P	1	1	1	724	1	1	724	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	724	1	724	724	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1.047	1	1	4.1	1	1	1	1	1	1	1	1	1	1	1	1	1	2.372	1	1
readers-writers.35.exp_time_many_requests	ma	greatspn	E	2.861	724	724	724	9.34	4.628	6.902	5.228	2.903	724	9.821	5.537	724	5.248	724	5.856	724	724	4.9	4.062	3.649	3.555	4.048	724	724	8.26	724	7.668	4.216	724	5.511	7.815	8.478	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	2.861
firewire.true-3-200.time_max	mdp	prism	E	1	1	1	38.984	1	5.435	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	2.845	724	1	1.302	1	1	1	1	1	1	1	1	1	1.849	1	1	1	1.619	1.611	3.765	137.093	1.903	1	1	1	1.706	1	1	2.192	1	1.153	1	1	277.915	1	1.336	1	1	1	1	724	512	1	512	1.1	1	1	1	3.4	1	1	1	1	2.2	6.0	1	1	1	1	1
erlang.5000-100-5.PminReach	ma	modest	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
stream.10.pr_underrun	ma	prism-ma	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan.0-0.time_min	mdp	prism	E	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	7.744	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
beb.3-4-3.LineSeized	mdp	modest	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan-large.2.E_and	pta	modest	E	5.522	18.59	196.184	724	19.019	180.609	5.299	9.391	11.291	67.997	4.93	10.801	512	724	34.169	4.406	31.99	4.319	20.3	6.754	20.54	182.053	724	361.036	30.402	6.943	6.569	8.443	9.996	19.141	5.359	6.072	4.581	512	263.587	14.846	196.073	724	493.863	512	724	724	250.146	107.501	16.123	84.497	512	37.06	210.941	190.273	49.277	512	14.954	29.782	724	179.496	81.711	52.257	23.404	512	234.337	724	724	49.531	724	724	512	243.5	503.4	724	724	724	59.1	186.1	724	512	15.6	8.6	288.14	44.12	4.319
eajs.6-300-13.ExpUtil	mdp	prism	E	9.936	39.396	38.85	724	724	724	10.363	10.946	9.147	10.312	10.583	8.589	41.933	724	43.131	9.894	724	9.757	6.1	10.718	9.769	724	724	724	80.662	724	9.574	724	10.527	39.471	10.405	9.857	10.516	41.375	323.043	10.079	512	9.414	40.79	40.273	42.695	724	326.097	512	9.688	9.45	47.128	9.387	45.928	482.202	10.056	43.302	9.787	9.328	724	40.931	485.901	9.454	9.383	9.243	9.384	724	724	9.761	724	512	33.6	3.8	3.7	724	74.0	3.6	3.8	4.0	724	724	4.0	3.8	724	41.276	3.6
dpm.4-8-100.PminQueue1Full	ma	modest	P	1	172.369	1.57	724	1	1	1	1	1	1.659	1	1	724	1	171.073	1	7.762	5.98	1	1	1	1	1	91.976	724	2.26	81.909	2.055	1	724	1	2.17	2.419	724	213.814	285.226	483.743	724	205.265	190.507	724	724	173.296	455.276	390.249	205.213	215.833	151.36	141.226	242.151	185.141	248.985	392.256	223.292	724	724	221.238	168.334	209.51	724	724	724	724	199.908	724	435.3	457.3	724	512	724	512	724	724	512	412.5	724	724	331.1	724	724	1
csma.2-2.time_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.4-8-5.TminQueuesFull	ma	modest	E	1	512	28.568	724	1	1	1.12	1	1	27.843	1.347	1	724	1	512	1.096	20.347	19.047	1	1	1	317.079	512	512	724	724	512	724	479.865	724	512	724	724	724	512	512	512	724	512	512	724	724	512	512	512	512	512	464.88	329.041	512	512	426.714	512	512	724	724	512	512	512	724	724	724	724	512	724	512	512	724	724	724	724	724	512	724	512	724	724	512	724	724	1
csma.3-4.all_before_max	mdp	prism	P	1.436	4.095	3.482	724	724	724	1.647	1.623	1.422	1.409	1.384	1.183	3.829	724	4.036	1.312	724	1.63	1.3	1.53	1.569	724	724	724	6.654	724	1.388	724	1.381	3.728	1.414	1.655	1.515	3.772	3.729	1.378	5.287	1.398	4.133	3.831	3.727	724	3.878	5.595	1.409	1.393	4.296	1.388	4.068	4.096	1.34	4.023	1.646	1.411	512	3.927	4.528	1.46	1.432	1.471	1.472	724	724	1.413	724	77.1	6.3	1	1	724	6.9	1	1	1	93.4	17.9	1	1	724	3.97	1
csma.3-2.all_before_min	mdp	prism	P	1	1	1	2.955	1	1	1	1	1	1	1	1	1	724	1	1	724	1	1	1	1	1	724	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	6.017	1	1	1	1	1	1	1	1	1	1	1	1	1.362	1	1	1	1	1	1	512	12.918	1	16.0	1	1	1	1	2.3	1	1	1	1	1	1	1	1	89.062	1	1
consensus.4-4.steps_max	mdp	prism	E	1	1.093	1.874	109.903	37.202	20.862	724	15.072	1	1.206	8.818	1	27.168	724	1	1	724	724	1.2	1	1	17.906	724	724	1.559	84.856	724	80.509	15.683	1.532	724	45.469	48.745	26.877	1.715	1	1.181	37.331	3.174	3.008	724	42.581	1.732	2.246	1.056	1	3.122	1.18	3.506	1.912	1	3.213	1	1	201.948	3.184	1.138	1	1.52	7.391	1.219	724	492.565	1	275.0	1.5	12.4	1.3	1.1	12.5	7.4	15.5	1.1	2.5	9.0	5.5	4.4	5.9	1.059	1	1
consensus.2-16.steps_max	mdp	prism	E	1	1	1	1	4.87	2.063	1	1.215	1	1	2.334	1	1	724	1	1	79.807	1	1	1	1	2.053	724	170.446	1	5.055	74.224	5.029	1.179	1	724	2.441	2.467	1	1	1	1	1	1	1	9.323	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	4.02	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire_abst.36.rounds	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire.false-3-600.time_min	mdp	prism	E	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1.927	1	1	1.5	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.6-6-5.PminQueue1Full	ma	modest	P	9.796	724	85.083	724	36.695	11.34	12.799	12.187	7.779	87.9	39.462	7.785	724	11.609	724	9.686	724	724	3.7	10.569	7.433	16.371	20.228	724	724	512	724	512	16.58	724	22.879	512	512	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	3.7
wlan-large.2.P_min	pta	modest	P	1	1.297	1	73.745	1	1	1	1	1	1	1	1	1.42	1	1.348	1	1	1	1	1	1	1	1	1	1.316	1	1	1	1	1.307	1	1	1	1.253	1	1	1	1	1	1	1.279	216.608	1	1	1	1	1	1	1	1	1	1	1	1	264.135	1	1	1	1	1	1	724	512	1	512	13.2	1.1	1	1	53.1	118.0	1	1	1	26.4	20.2	1	1	1.952	1.255	1
brp-pta.64-12-32-256.Emin	pta	modest	E	53.832	724	724	724	108.841	65.977	57.061	53.847	49.622	59.179	53.106	107.679	724	68.038	724	51.325	724	55.032	61.9	60.341	53.584	118.283	115.812	724	724	158.627	86.749	183.394	82.86	724	88.5	82.783	101.9	724	724	54.973	724	54.516	724	724	724	724	724	724	54.004	54.147	724	59.758	724	724	51.942	724	54.193	53.776	724	724	724	53.302	59.232	56.066	57.262	724	724	57.065	724	724	724	21.1	21.0	724	724	21.1	21.7	20.8	724	724	20.9	21.6	724	724	20.8
wlan.3-0.cost_min	mdp	prism	E	1	1	1	28.227	1	1	724	1	1	1	1	1	1.231	724	1	1	1	1	1	1	1	1	724	1	1.026	1	1	1	1	1	724	1	1	1.179	1	1	1	1.589	1	1	11.197	512	1	1	1	1	1	1	1	1	1	1	1	1	410.706	1	1	1	1	1	1	724	512	1	512	1.5	1	1	1	128.9	1	3.8	1	1	8.8	8.2	1	1	2.821	1	1
echoring.100.MinOffline1	mdp	modest	P	3.543	20.214	38.487	724	12.6	18.034	3.709	3.538	10.774	3.573	3.603	10.271	20.694	28.411	27.833	3.537	724	3.49	5.2	3.656	13.36	7.968	18.403	724	20.366	3.371	3.478	3.27	3.486	20.185	3.666	3.527	3.645	20.508	174.171	3.605	724	3.521	210.553	213.105	20.597	724	170.079	503.921	3.657	3.54	215.532	3.493	179.26	216.958	3.617	207.788	3.503	3.553	724	724	15.859	3.6	3.578	3.567	3.563	724	724	3.61	724	217.7	29.0	1	1	512	724	1	1	1	131.7	512	1	1	724	20.107	1
firewire.false-36-400.time_max	mdp	prism	E	1	1.602	4.416	396.933	3.655	1	1	1	1	4.898	1.79	1	188.371	1	1.498	1	1	1	1	1	1	1	2.708	724	8.357	2.628	1.685	2.464	1	5.312	1	1	1.126	724	3.98	7.624	5.039	512	3.323	3.011	724	512	3.693	6.223	3.795	3.07	3.801	4.686	5.139	4.299	3.532	15.959	6.555	3.985	724	6.586	10.94	3.606	17.213	189.345	6.962	724	724	4.022	724	5.5	15.7	10.7	20.9	36.3	9.5	512	3.1	7.7	29.2	28.4	18.0	10.7	1.485	1.517	1
polling-system.3-3-5.TminBothFull	ma	modest	E	1	1	1	2.545	1	1	724	1	1	1	1	1	724	724	1	1	724	724	1	1	1	1	724	724	21.276	1	724	1	1	21.628	724	1	1	3.016	1	1	1	5.655	1	1	724	6.131	1	1	1	1	1	1	1	1	1	1	1	1	11.183	2.266	1	1	1	1.524	1	724	11.413	1	724	1	1	1	1	1	1	724	1	1.1	1	1	1	1	1	1	1
polling-system.3-3-5.TmaxBothFull	ma	modest	E	724	26.546	33.328	34.441	37.628	724	512	724	724	24.547	27.054	724	25.293	724	1	724	35.164	26.349	724	512	724	724	724	1	1	1	1	1	724	1	724	1	1	2.551	1	1.282	1.137	20.42	1.21	1.328	724	2.62	1	1.008	1.1	1.233	1.252	1.275	1.749	1.182	1.287	2.725	1.1	1.252	2.446	11.525	1.181	1.264	2.109	1.724	11.963	724	30.382	1.298	5.9	1	7.5	724	1.2	724	1.8	4.8	1	1.9	5.7	2.8	3.5	56.6	724	724	1
echoring.100.MaxOffline1	mdp	modest	P	4.809	21.929	23.254	724	13.095	19.056	4.914	4.683	11.578	5.028	4.678	11.426	22.38	29.504	30.153	4.145	724	4.73	4.9	5.011	14.968	11.407	21.37	724	24.97	5.038	4.77	5.656	4.679	21.805	4.817	5.709	4.954	21.722	14.502	4.727	724	4.911	14.67	14.764	21.421	724	15.025	724	5.218	4.758	15.945	4.671	15.76	16.522	4.196	15.094	4.805	4.719	724	14.753	16.958	4.755	4.811	4.712	4.752	724	724	4.842	724	724	1.3	1	1	512	724	1	1	1	724	724	1	1	724	22.758	1
wlan.4-0.cost_max	mdp	prism	E	1	1.565	3.571	365.934	2.272	32.922	724	1.589	1.364	1	1	1.383	8.505	724	2.277	1	724	724	4.4	1	2.887	33.514	724	724	3.539	1.611	724	1.458	1.507	1.828	724	1	1	8.419	1.885	1	15.713	5.963	2.193	2.08	724	724	1.957	10.06	1	1	2.463	1	2.111	2.3	1	2.34	1	1	724	1.764	2.606	1	1	4.161	1	724	724	1	724	7.7	5.1	2.2	1.4	724	3.8	9.6	1.1	1.1	87.6	117.9	1.2	1.3	512	36.541	1
zeroconf.20-4-false.correct_max	mdp	prism	P	1	5.095	1.351	724	724	724	724	724	1	1.499	724	1	724	724	6.375	1	724	724	1	1.077	1	724	724	724	512	724	724	724	724	10.543	724	724	724	724	34.362	48.261	38.842	724	38.371	32.752	724	724	32.894	37.081	46.225	37.093	43.727	35.087	34.817	43.836	32.367	48.219	39.311	45.559	512	217.601	38.146	34.824	50.073	724	434.842	724	724	37.431	724	11.7	151.8	724	157.1	724	63.5	724	12.9	59.8	139.5	209.8	195.8	158.1	724	724	1
reentrant-queues.3-3-3-5.TminBothQueuesFull	ma	modest	E	1	1	1.799	49.664	1	1	1	1	1	1.687	1	1	39.534	1	1	1	3.509	6.788	1	1	1	1	1	6.118	724	1	724	1	1	724	1	1	1	54.919	3.25	3.202	7.288	512	111.834	86.842	724	512	3.002	7.111	8.715	40.122	37.103	3.666	6.435	3.239	2.815	29.544	6.554	3.017	512	5.877	3.463	3.016	33.155	57.316	104.762	724	512	2.79	512	16.8	39.4	21.8	67.0	23.0	31.9	512	20.4	27.6	9.2	62.5	99.3	8.7	724	724	1
wlan_dl.4-80.deadline	mdp	prism	P	1.168	8.422	1.213	9.504	1.217	1.196	1.176	1.175	1.175	1.223	1.174	1.174	8.204	724	8.261	1.164	1.184	1.172	1.5	1.201	1.147	1.207	724	1.203	8.426	1.185	1.178	1.177	1.178	8.394	1.179	1.162	1.175	8.153	1.232	1.188	1.284	1.191	1.267	1.231	8.282	4.651	1.231	1.306	1.186	1.218	1.257	1.161	1.207	1.23	1.208	1.28	1.176	1.219	9.353	1.269	1.301	1.19	1.309	1.194	1.216	54.209	15.306	1.189	104.7	1.8	1.4	2.9	2.8	23.2	1.5	2.5	2.7	2.6	1.9	2.9	2.8	2.9	9.902	8.727	1.147
consensus.4-2.steps_min	mdp	prism	E	1	1	1.178	50.37	1	1.589	724	1	1	1	1	1	3.49	724	1	1	724	724	1	1	1	1.473	724	724	1.098	9.316	724	9.657	1.062	1	724	1.585	1.619	2.877	180.038	3.201	13.813	10.773	1	1	320.139	240.16	182.043	13.077	1	1	1	1	1.064	11.113	12.646	1.129	3.316	1	512	1	10.85	12.299	1.135	1.181	1	512	724	12.525	724	1	1	1	1	1.1	1.1	240.1	1	1	3.1	1.6	3.1	1.9	1	1	1
dpm.4-8-25.PminQueue1Full	ma	modest	P	1	180.294	1.564	724	1	1	1	1	1	1.621	1	1	724	1	170.968	1	4.787	5.819	1	1	1	1	1	85.654	724	2.321	83.578	2.3	1	724	1	2.402	2.382	724	175.198	193.026	464.047	724	203.624	212.335	724	724	182.73	465.297	392.542	189.852	216.633	177.116	164.071	228.977	214.097	238.177	462.385	223.222	724	724	217.161	174.311	235.738	724	512	724	724	200.52	724	407.7	441.1	724	486.2	724	512	724	724	512	408.2	724	724	355.7	724	724	1
cdrive.6.goal	mdp	ppddl	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	15.162	15.104	1
zeroconf_dl.1000-1-true-30.deadline_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	18.428	1	1	4.2	1	1	1	1	1	1	1	1	1	1	1	1	1	48.593	1	1
dpm.4-6-100.TminQueuesFull	ma	modest	E	1	119.328	62.784	512	1	1	1	1	1	51.521	1	1	512	1	120.411	1	1.408	1.501	1	1	1	22.187	79.253	18.031	724	3.513	13.932	3.337	27.823	724	84.811	3.32	3.361	724	58.047	70.975	86.856	724	58.718	63.461	724	724	70.778	97.815	73.519	69.219	73.106	67.64	52.625	86.747	68.988	60.419	86.896	67.794	724	203.34	78.907	73.909	130.589	724	248.764	724	724	66.052	724	123.7	188.4	724	266.8	724	512	724	116.9	512	65.3	724	724	70.0	724	724	1
ftwc.4-5.TimeMin	ma	modest	E	724	20.224	1	1.753	1.734	724	1.41	724	724	1	1	724	1	724	24.272	724	724	724	724	1.15	6.546	724	724	724	60.907	1	724	1	724	58.592	3.996	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	3.714	1	1	1	1	1	1	724	1.006	1	724	1	1	1	1	724	1	724	1	1	1	1	1	1	724	724	1
breakdown-queues.64.Min	ma	modest	P	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1.059	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	2.143	3.504	1	2.736	1	3.42	3.739	413.477	107.129	3.464	2.735	1	1	3.074	1	4.661	2.665	1	2.392	1	1	724	13.265	2.929	1	1	1	1	724	724	1	724	724	18.1	1	1	70.8	724	1	1	1	724	34.5	1	1	724	724	1
csma.3-6.all_before_max	mdp	prism	P	166.451	724	314.031	724	724	724	162.896	169.939	183.831	213.609	174.014	153.581	724	724	724	167.555	724	169.281	285.5	181.455	194.432	724	724	724	724	724	169.101	724	161.342	724	162.462	229.367	203.352	724	724	160.794	724	158.245	724	724	724	724	724	724	158.771	162.968	724	155.353	724	724	213.327	724	160.912	176.506	724	724	724	171.788	161.653	168.383	171.366	724	724	201.922	724	724	724	51.2	52.6	724	724	50.8	50.3	49.4	724	724	51.8	51.4	724	724	49.4
dpm.4-6-50.TminQueuesFull	ma	modest	E	1	120.713	58.477	512	1	1	1	1	1	49.858	1	1	512	1	120.533	1	1.51	1.467	1	1	1	22.431	86.684	14.447	724	3.446	14.982	3.355	26.2	724	85.305	3.438	3.235	724	62.157	68.195	102.598	724	59.47	65.387	724	724	57.473	92.279	82.604	69.474	75.389	75.87	57.677	86.846	76.069	55.895	83.943	76.894	724	186.382	79.455	72.163	131.198	724	233.24	724	724	67.181	724	123.9	215.4	724	346.1	724	512	724	119.2	512	63.3	724	724	71.6	724	724	1
exploding-blocksworld.5.goal	mdp	ppddl	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	2.119	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	5.7	1	1	1	1	1	1	1	1.4	1	1	1	1	1	1	1	1
wlan_dl.1-80.deadline	mdp	prism	P	1	1	1	1.432	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	2.59	1	1	1	1	1	1	1	1	1	1	1	1	1.347	1	1	1	1	1	1	37.077	11.688	1	68.8	1	1	1	1	15.6	1	1	1	1	1	1.1	1	1	1.863	1	1
dpm.6-8-5.PminQueue1Full	ma	modest	P	48.212	724	724	724	161.391	49.933	61.643	56.791	36.563	724	179.82	35.52	724	55.973	724	46.173	724	724	18.0	52.449	38.443	77.314	109.195	724	724	724	724	724	87.03	724	110.072	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	18.0
wlan.1-0.num_collisions	mdp	prism	E	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	3.692	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	13.219	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
consensus.6-2.c2	mdp	prism	P	3.638	8.879	13.133	724	11.353	5.82	724	4.042	5.496	9.323	5.199	5.198	724	724	7.118	3.516	724	724	28.5	6.386	8.174	4.363	724	724	45.069	11.356	724	10.257	2.242	21.501	724	4.497	4.431	724	88.565	154.349	36.533	724	91.648	101.891	724	724	89.366	300.273	512	512	96.51	72.244	64.104	98.133	724	266.371	154.599	512	724	65.079	36.84	724	512	512	72.966	724	724	724	724	47.9	213.4	277.1	512	512	512	724	724	505.1	724	724	512	724	724	724	2.242
flexible-manufacturing.9-1.M3Fail_E	ma	greatspn	E	1	724	109.593	724	1	1	1	1	1	101.861	1	1	724	1	724	1	6.132	5.999	1	1	1	1	1	6.072	724	1	5.769	1	1	724	1	1	1	724	88.498	23.843	18.803	724	78.453	73.726	724	724	76.921	18.992	20.697	18.661	18.898	19.036	16.443	22.729	96.157	18.061	18.649	22.473	724	71.853	21.182	95.091	18.945	724	108.423	724	724	90.49	512	39.9	31.9	724	37.6	435.9	240.6	512	38.5	310.4	38.4	69.5	70.6	66.7	724	724	1
echoring.50.MinFailed	mdp	modest	P	1.75	8.372	10.825	724	4.179	4.933	1.806	1.771	3.158	1.783	1.766	3.297	8.645	7.333	11.058	1.723	724	1.727	1.1	1.819	3.67	2.697	5.159	724	8.461	1.628	1.731	1.653	1.747	8.364	1.796	1.735	1.817	8.576	512	1.759	724	1.74	512	512	8.52	724	512	449.807	1.765	1.767	512	1.773	512	512	1.788	246.11	1.785	1.8	724	724	8.068	1.786	1.751	1.749	1.794	724	724	1.777	724	15.4	60.6	1	1	251.5	512	1	1	1	41.7	94.1	1	1	724	8.915	1
zeroconf.20-6-false.correct_min	mdp	prism	P	1	3.87	4.121	724	6.523	1.595	724	1.868	1	4.419	6.285	1	724	724	3.434	1	724	724	1.3	1.1	1	2.354	724	724	5.414	4.118	724	4.106	2.577	5.748	724	4.227	4.302	724	95.144	9.86	10.515	724	92.152	111.962	724	724	93.507	172.16	177.319	106.58	114.262	107.187	99.625	97.872	87.465	724	10.003	101.362	724	724	9.602	85.514	724	724	724	724	724	94.574	724	65.9	512	512	724	512	231.5	724	48.6	214.6	724	512	365.7	724	724	724	1
firewire.true-3-400.time_min	mdp	prism	E	1	1.62	2.237	512	1	1	1	1	1	1	1	1	1.799	724	1.942	1	1	1	1	1	1	1.282	724	2.57	3.94	1.281	1	1.266	1	2.112	1	1	1	1.732	2.173	1	2.323	1	1.95	1.811	2.167	724	2.13	2.839	1	1	2.014	1	2.219	2.262	1	1.812	1	1	367.015	1.787	2.204	1	1	1	1	724	724	1	724	8.0	1.7	1	1	130.3	1.9	1	1	1	21.2	15.6	1	1	2.053	1.631	1
csma.3-6.time_max	mdp	prism	E	78.519	724	724	724	305.247	724	724	724	180.345	82.11	724	179.579	724	724	724	75.046	724	724	356.9	77.21	312.207	512	724	724	724	230.944	724	236.036	724	724	724	724	724	724	724	82.742	724	448.363	724	724	724	724	724	724	77.896	74.525	724	74.644	724	724	72.746	724	81.966	77.908	724	724	724	77.444	73.254	343.923	73.165	724	724	75.511	724	724	724	76.2	51.6	724	724	512	49.3	47.9	724	724	54.2	48.7	724	724	47.9
cdrive.10.goal	mdp	ppddl	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	6.52	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	6.911	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	332.126	340.518	1
eajs.2-100-5.ExpUtil	mdp	prism	E	1	1	1	1.91	724	724	1	1	1	1	1	1	1	724	1	1	724	1	1	1	1	724	724	724	1	724	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1.162	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	7.35	1	7.4	1	1	1	1	1	1	1	1	1	1	1	1	1	5.702	1	1
wlan.6-0.time_max	mdp	prism	E	6.078	27.624	182.13	724	166.469	724	724	19.465	131.775	8.564	7.707	132.656	136.174	724	109.17	5.984	724	724	360.7	6.87	332.634	724	724	724	55.461	73.042	724	71.096	24.175	25.922	724	10.638	10.931	114.386	37.054	6.854	512	111.344	35.396	37.242	724	724	40.971	512	6.171	7.703	41.673	6.355	40.321	53.7	6.621	50.442	7.221	6.326	724	32.407	50.375	6.649	6.095	60.36	6.352	724	724	6.706	724	137.2	123.0	75.4	52.5	724	166.1	252.7	48.0	50.4	724	512	51.9	52.5	724	724	5.984
zeroconf_dl.1000-1-true-50.deadline_max	mdp	prism	P	1	1	1	1.752	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1.319	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	420.073	2.61	1	12.1	1	1	1	1	1	1	1	1	1	1	1	1	1	512	1	1
csma.4-2.time_min	mdp	prism	E	1	3.169	10.479	724	1.409	2.348	724	724	1	1	724	1.258	5.535	724	3.867	1	724	724	1	1	1	4.089	724	724	12.345	4.804	724	4.315	724	6.886	724	724	724	4.19	24.585	1	22.012	2.824	13.454	14.33	724	724	24.762	19.433	1	1	15.354	1	22.62	27.781	1	15.909	1	1	724	33.358	52.358	1	1	1.439	1	724	724	1	724	9.4	41.1	2.6	1	724	13.7	6.9	1	1	309.4	174.0	1	1	724	512	1
echoring.50.MaxOffline3	mdp	modest	P	2.314	9.21	8.925	724	4.47	5.498	2.353	2.354	3.665	2.526	2.466	3.488	9.296	7.83	11.676	1.997	724	2.313	1.4	2.352	4.216	3.949	6.108	724	11.005	2.445	2.318	2.758	2.315	9.147	2.344	2.73	2.314	9.362	7.222	2.33	724	2.424	7.391	7.422	9.094	724	7.397	724	2.332	2.354	7.75	2.35	8.41	8.031	2.066	7.258	2.334	2.329	724	7.046	8.37	2.272	2.318	2.308	2.318	724	724	2.439	724	724	1	1	1	173.0	724	1	1	1	724	724	1	1	724	9.945	1
wlan.1-0.time_min	mdp	prism	E	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1.111	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	63.532	3.763	1	7.2	1	1	1	1	1.6	1	1	1	1	1	1	1	1	1	1	1
echoring.50.MinOffline3	mdp	modest	P	1.724	8.251	16.085	724	3.969	4.77	1.799	1.705	3.15	1.888	1.795	3.025	8.425	6.805	11.196	1.684	724	1.685	1.3	1.816	3.395	2.482	4.668	724	8.37	1.656	1.72	1.604	1.752	8.233	1.818	1.717	1.78	8.398	270.209	1.73	724	1.687	320.998	295.489	8.394	724	279.752	164.288	1.728	1.77	212.637	1.825	173.647	211.176	1.758	206.074	1.763	1.746	724	724	7.543	1.727	1.716	1.722	1.754	724	724	1.761	724	17.1	30.7	1	1	226.7	512	1	1	1	39.8	114.2	1	1	724	9.491	1
csma.3-2.time_max	mdp	prism	E	1	1	1	34.852	1	1	724	1	1	1	724	1	1	724	1	1	724	724	1	1	1	1	724	724	1	1	724	1	1	1	724	1	1	1	1	1	1	1	1	1	2.059	16.948	1	1	1	1	1	1	1	1	1	1	1	1	20.654	1	1	1	1	1	1	512	37.397	1	66.1	1	1	1	1	3.1	1	1	1	1	1	1	1	1	512	9.587	1
erlang.5000-10-5.PminReach	ma	modest	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
consensus.2-4.c2	mdp	prism	P	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire.false-3-800.time_min	mdp	prism	E	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1.927	1	1	1.5	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan.5-0.cost_max	mdp	prism	E	1.354	6.057	21.318	724	27.419	258.588	724	4.867	11.908	2.266	724	12.234	34.221	724	13.036	1.349	724	724	40.0	1.569	32.422	244.746	724	724	13.436	8.734	1.37	8.353	4.787	6.631	724	3.044	3.146	34.207	7.366	1.7	44.614	23.72	7.328	7.527	724	724	8.003	44.838	1.486	2.156	8.787	1.617	8.069	9.852	1.471	9.474	1.636	1.526	724	6.779	10.526	1.517	1.653	20.869	1.628	724	724	1.478	724	32.6	26.4	12.2	9.6	724	21.8	44.9	6.8	7.0	512	724	7.5	7.1	724	176.134	1.349
dpm.4-4-25.PminQueue1Full	ma	modest	P	1	1	1	24.892	1	1	1	1	1	1	1	1	24.298	1	1	1	1	1	1	1	1	1	1	1	302.508	1	1	1	1	298.882	1	1	1	24.513	1.66	1.435	1.932	95.719	1.658	1.677	724	25.251	1.613	1.6	1.823	1.414	1.614	1	1	1.615	1.608	1	1.671	1.293	25.927	1	1.235	1.609	1.002	23.676	1	724	102.227	1.671	30.1	1.1	3.2	47.5	6.0	48.3	9.4	28.9	4.7	9.6	3.1	10.9	10.3	2.6	724	724	1
firewire.false-36-200.time_min	mdp	prism	E	1	1.414	1.435	281.385	1	1	724	1	1	1	1	1	93.028	724	1.204	1	1	1	1	1	1	1	724	1	2.091	1	1	1	1	1.973	724	1	1	77.696	1.378	1	1.602	724	1.214	1.218	724	724	1.418	2.302	1.274	1	1.406	1.005	1.568	1.579	1	1.234	1.183	1	222.804	1.221	1.631	1	1	65.749	1	724	724	1	724	5.6	1.1	14.2	1	94.5	2.2	724	2.0	1.2	30.5	16.0	10.1	6.5	1.563	1.56	1
wlan.2-0.cost_min	mdp	prism	E	1	1	1	3.802	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	2.922	23.366	1	1	1	1	1	1	1	1	1	1	1	1	32.48	1	1	1	1	1	1	724	35.838	1	78.9	1	1	1	1	8.8	1	1	1	1	1.2	1.2	1	1	1	1	1
ftwc.8-5.TimeMax	ma	modest	E	724	512	9.233	29.872	11.123	512	724	724	724	2.241	2.234	724	12.745	724	512	724	724	724	724	9.199	38.662	512	724	724	512	1	724	1	724	512	724	1	1	9.732	1.371	1	1.441	2.63	1.386	1.355	724	6.618	1.368	1.401	1	1	1.491	1	1.68	1.473	1	40.42	1	1	28.094	13.11	1.47	1	1.749	724	7.983	724	14.315	1	724	1	24.0	724	1	724	2.1	724	724	1	1.5	4.4	1.3	1	724	724	1
zeroconf_dl.1000-1-false-20.deadline_min	mdp	prism	P	1	1	1	724	1	1	1	1	1	1	1	1	1	724	1.184	1	724	1	1	1	1	1	724	724	1.574	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1.318	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	4.121	1	21.6	1	1	1	1	1.3	724	1	1	1	4.5	3.3	1	1	724	1	1
zeroconf_dl.1000-1-false-10.deadline_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	3.8	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.20-2-false.correct_max	mdp	prism	P	1	1	1	724	724	724	724	724	1	1	724	1	724	724	1	1	724	724	1	1	1	724	724	724	1.558	724	724	724	724	1	724	724	724	47.483	1.496	1.477	1.592	724	1.358	1.61	724	42.485	1.364	1.307	1.273	1.293	1.709	1.255	1.399	1.382	1.229	4.015	1.417	1.21	46.057	14.039	1.747	1.388	3.813	45.794	7.104	724	724	1.208	391.4	1.5	6.7	724	6.7	5.6	2.6	351.5	1.7	2.3	5.4	17.5	15.2	5.6	724	724	1
brp-pta.64-12-32-256.P_1	pta	modest	P	261.483	724	329.804	724	265.507	255.053	261.827	261.642	253.195	258.17	256.877	255.634	724	285.769	724	253.783	724	257.504	8.1	259.954	261.14	278.446	273.467	724	724	259.158	316.899	268.613	259.757	724	307.483	264.297	252.541	724	305.773	258.369	724	264.017	302.652	303.753	724	724	309.246	724	262.098	307.063	724	273.059	724	724	261.501	304.326	254.65	259.589	724	304.076	724	253.42	261.086	261.944	254.679	724	724	265.832	724	724	724	5.4	5.1	724	724	5.2	5.2	5.2	724	724	5.2	5.3	724	724	5.1
firewire.false-3-200.time_sending	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1.653	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	4.952	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.4-4-5.PminQueuesFull	ma	modest	P	1	3.059	1	100.936	1	1	1	1	1	1	1	1	102.815	1	3.037	1	1	1	1	1	1	1	1	1	724	1	1	1	1	724	1	1	1	48.291	2.643	2.244	2.347	175.703	2.729	2.868	724	38.279	2.628	2.78	2.596	2.385	2.556	1.463	2.536	2.571	2.541	1.735	2.5	2.09	45.885	3.627	2.564	2.626	1.573	43.524	3.567	724	221.773	2.591	49.9	1.9	10.3	126.9	10.3	134.4	12.9	53.5	8.5	13.4	4.4	18.3	21.0	3.7	724	724	1
zeroconf.20-8-false.correct_max	mdp	prism	P	6.693	115.159	11.141	724	724	724	724	724	6.286	11.575	724	5.396	724	724	160.904	5.929	724	724	1.5	7.478	6.659	724	724	724	724	724	724	724	724	484.482	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	512	724	724	724	724	724	724	724	724	724	724	724	724	512	724	724	724	724	724	724	724	724	724	724	724	282.3	512	724	724	724	724	724	724	1.5
brp-pta.16-2-1-64.Emin	pta	modest	E	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	34.585	1	1	1.1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1
jobs.5-2.avgtime	ma	prism-ma	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.20-2-false.correct_min	mdp	prism	P	1	1	1	724	1	1	724	1	1	1	1	1	724	724	1	1	724	724	1	1	1	1	724	724	1	1	724	1	1	1	724	1	1	84.904	2.155	1	1	512	2.231	2.365	724	62.804	2.038	2.178	2.132	2.244	2.543	2.345	2.344	2.555	2.179	16.574	1	2.356	83.937	64.762	1	2.108	15.661	61.8	63.772	724	481.111	2.178	365.9	3.1	6.2	12.2	17.1	12.2	5.0	372.5	2.5	4.6	18.1	22.7	20.9	17.5	67.189	69.491	1
pacman.5.crash	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
consensus.4-4.c2	mdp	prism	P	1	1	1	35.803	1	1	724	1	1	1	1	1	5.687	724	1	1	724	724	1.1	1	1	1	724	724	2.591	1	724	1	1	1	724	1	1	5.278	1.094	3.749	1	724	1.121	1.128	724	12.452	1.104	1.154	3.717	3.837	1.119	1	1.17	1.205	203.822	2.762	3.649	3.52	36.987	1.559	1	209.917	4.181	2.646	1.006	724	512	204.284	56.5	1	8.7	1.5	2.2	4.6	6.8	11.3	1	2.2	13.4	2.3	2.9	13.4	512	426.771	1
stream.1000.exp_buffertime	ma	prism-ma	E	1.632	10.647	10.975	724	4.5	6.771	1.68	1.69	3.66	1.732	1.616	1.894	10.799	7.511	11.582	1.351	6.292	1.642	5.4	1.69	4.197	4.016	5.159	8.126	31.535	2.898	2.227	2.504	2.306	11.46	2.299	1.952	2.269	9.966	10.456	1.668	259.648	1.553	6.317	6.148	11.243	724	11.25	242.371	1.676	1.628	6.966	1.558	8.265	11.262	1.418	6.426	1.672	1.697	724	6.332	11.395	1.645	1.652	1.562	1.704	724	724	1.667	724	724	5.3	1	1	724	10.1	1	1	1	724	724	1	1	724	9.832	1
bitcoin-attack.20-6.T_MWinMin	ma	modest	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	512	512	1
jobs.10-3.completiontime	ma	prism-ma	E	1	1	1	5.592	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	26.869	1	1	1	1	1	1	1	1	1	1	1	1	2.389	1	1	1	1	1	1	724	29.761	1	512	1	1	1	1	1	1	1	1	1	1	1	1	1	21.014	1	1
brp-pta.16-2-1-64.Emax	pta	modest	E	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	214.146	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1
zeroconf.20-8-false.correct_min	mdp	prism	P	2.409	9.573	11.119	724	14.913	4.525	724	5.222	1.954	12.239	13.741	1.906	724	724	8.627	2.433	724	724	3.2	3.194	2.37	6.506	724	724	11.753	12.706	724	11.81	6.772	12.987	724	12.567	15.767	724	512	23.979	24.875	724	494.869	512	724	724	512	437.6	442.91	512	512	512	512	512	512	724	25.031	512	724	724	23.985	512	724	724	724	724	724	512	724	200.4	724	724	724	724	512	724	189.0	512	724	512	512	724	724	724	1.906
consensus.6-2.disagree	mdp	prism	P	11.968	21.772	28.773	724	55.86	190.521	724	147.483	17.141	21.615	23.73	16.695	724	724	20.839	11.708	724	724	34.9	16.012	22.395	213.926	724	724	724	512	724	512	115.057	45.612	724	241.653	64.249	724	126.787	194.868	343.432	724	137.446	124.058	724	724	125.07	325.439	70.125	62.982	131.236	114.917	134.617	142.369	724	724	206.464	61.803	724	512	398.208	724	81.325	512	724	724	724	724	724	369.2	724	379.2	512	724	724	724	724	512	724	724	724	724	724	724	11.708
jobs.10-3.avgtime	ma	prism-ma	E	1	1	1	5.208	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	4.957	1	1	1	1	1	1	1	1	1	1	1	1	2.453	1	1	1	1	1	1	724	23.243	1	20.4	1	1	1	1	1	1	1	1	1	1	1	1	1	14.248	1	1
firewire.false-3-400.time_sending	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1.677	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	4.932	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire_abst.3.rounds	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire.false-36-200.time_max	mdp	prism	E	1	1.718	4.228	410.752	4.339	1	1	1	1	4.966	2.236	1	156.454	1	1.433	1	1	1	1	1	1	1	2.73	724	8.247	2.644	1.611	2.336	1	6.428	1	1	1.049	724	3.805	6.747	5.749	724	3.333	3.199	724	512	3.929	5.715	4.573	3.373	3.781	5.324	4.891	4.451	3.911	15.684	9.558	4.139	724	6.365	11.787	3.95	16.963	186.202	6.915	724	724	3.507	724	6.3	16.3	11.2	23.5	40.1	9.1	512	2.6	7.8	33.6	28.2	18.5	10.3	1.497	1.535	1
readers-writers.5.pr_network	ma	greatspn	P	724	1	724	1	1	724	1	724	724	724	1	724	1	1	1.017	724	1	1	724	1	1	724	1	1	1.011	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	724	1
wlan.5-0.cost_min	mdp	prism	E	1.483	6.466	16.28	724	9.129	13.67	724	1.585	6.96	1.631	1.588	7.849	18.97	724	13.388	1.241	11.537	1.518	24.1	1.627	6.909	27.378	724	14.014	15.102	5.459	2.14	4.964	2.29	8.504	724	3.435	3.733	16.688	7.858	1.727	24.456	28.001	7.796	6.694	407.578	724	8.072	23.538	1.651	1.706	7.989	1.594	7.722	10.37	1.388	7.03	1.724	1.619	724	6.781	9.615	1.645	1.614	10.174	1.644	724	724	1.625	724	40.4	23.6	13.7	9.3	724	19.0	67.2	9.1	9.4	377.9	512	9.3	10.0	71.97	8.964	1.241
echoring.2.MinOffline1	mdp	modest	P	1	1	1	5.259	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	12.186	1	1	1	1	1	1	1	1	1	1	1	1	2.905	1	1	1	1	1	1	134.599	20.348	1	1.5	1	1	1	1	1	1	1	1	1	1	1	1	1	41.803	1	1
firewire.false-3-800.time_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	3.535	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	9.204	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan.3-0.num_collisions	mdp	prism	E	1	1	1	27.025	1	5.129	724	1	1	1	1	1	1.219	724	1	1	724	119.85	1	1	1	4.93	724	512	1	1	107.666	1	1	1	724	1	1	1.105	1	1	1	1.923	1	1	222.298	66.517	1	1	1	1	1	1	1	1	1	1	1	1	21.765	1	1	1	1	1	1	724	46.265	1	68.4	1.1	1.2	1	1	24.8	3.4	2.1	1	1	12.2	9.9	1	1	57.402	1.014	1
zeroconf_dl.1000-1-false-10.deadline_min	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	22.527	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	134.649	1	1
firewire.false-36-800.time_sending	mdp	prism	E	1	1.309	5.041	512	1	1	724	1	1	6.007	1	1	356.301	724	1.23	1	1	1	1	1	1	1.038	1	1.539	3.125	1	1	1	1	2.013	1.611	1	1	512	4.456	4.051	6.507	724	4.591	4.591	724	512	4.399	6.51	3.761	4.085	5.261	6.229	4.81	5.261	4.591	10.197	4.185	5.379	724	7.991	42.024	4.982	9.42	198.838	6.877	724	724	4.588	724	6.8	20.8	20.2	27.1	201.1	26.9	512	2.5	20.9	25.3	29.9	15.9	7.8	1.368	1.499	1
zeroconf_dl.1000-1-false-20.deadline_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	3.333	1.692	1	109.1	1	1	1	1	1	1	1	1	1	1	1	1	1	32.431	1	1
echoring.2.MaxOffline1	mdp	modest	P	1	1	1	12.381	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	724	1	724	1	1	1	1	1	1	1	1	1	1	4.409	1	1	1	1	1	1	512	724	1	1.9	724	1	1	1	724	724	1	1	1	724	724	1	1	42.014	1	1
beb.4-8-7.LineSeized	mdp	modest	P	43.771	74.683	57.29	724	54.211	54.056	43.32	43.935	42.487	43.521	46.31	40.321	76.23	724	79.872	42.275	724	43.166	8.3	42.713	43.762	55.174	724	724	84.219	54.072	43.406	50.014	44.273	75.323	42.948	46.118	42.459	78.559	57.157	43.482	392.155	46.145	59.668	65.256	77.354	724	59.264	90.231	44.255	43.398	67.394	41.6	59.3	61.615	41.207	59.923	43.743	43.689	724	63.355	65.141	43.511	43.01	42.357	43.361	724	724	43.563	724	724	724	5.4	5.3	724	73.9	5.4	5.5	5.4	724	724	5.2	5.6	724	81.463	5.2
csma.2-4.some_before	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
ftwc.8-5.TimeMin	ma	modest	E	724	724	1	54.59	9.26	724	18.015	724	724	1	1.889	724	13.26	43.446	724	724	724	724	724	10.966	43.547	724	240.13	724	724	1	724	1	724	724	45.217	1	1	12.954	1	1	1	724	1.805	1.701	724	724	1	1	1	1	1.806	1	2.131	1	1	4.984	1	1	297.28	3.845	1	1	3.29	1	1	724	724	1	724	1.1	13.8	724	1.7	724	2.3	724	1	724	4.0	23.8	1.9	1.3	724	724	1
dpm.4-4-5.TminQueuesFull	ma	modest	E	1	3.768	8.746	58.315	1	1	1	1	1	9.818	1	1	57.914	1	3.79	1	1	1	1	1	1	1	1.967	1	724	1	1	1	1.043	724	2.062	1	1	93.058	2.912	2.91	3.946	239.542	4.382	4.389	724	259.095	2.788	3.869	3.925	3.847	3.629	3.478	3.781	2.894	2.749	2.966	3.932	3.007	512	7.597	3.092	2.868	5.18	119.283	7.805	724	306.676	2.732	324.3	4.3	17.0	166.9	18.0	165.2	12.6	724	5.1	12.3	6.2	20.9	33.3	6.1	724	724	1
wlan.2-0.cost_max	mdp	prism	E	1	1	1	4.68	1	1	724	1	1	1	1	1	1	724	1	1	5.97	1	1	1	1	1	724	6.736	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	28.785	21.009	1	1	1	1	1	1	1	1	1	1	1	1	30.967	1	1	1	1	1	1	724	33.581	1	48.5	1	1	1	1	7.1	1	1	1	1	1.4	1.1	1	1	12.923	2.445	1
firewire.false-3-600.time_sending	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1.641	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	4.924	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
csma.4-2.time_max	mdp	prism	E	1	3.578	16.102	724	2.374	6.361	724	1	1	1	1	1	4.631	724	4.099	1	724	724	1.1	1	1.082	5.477	724	724	9.567	2.976	724	2.908	1	5.087	724	724	724	4.202	46.389	1	20.719	2.838	24.635	24.642	724	724	50.935	9.245	1	1	19.69	1	21.712	11.442	1	16.756	1	1	724	24.36	26.565	1	1	1.411	1	724	724	1	724	9.4	41.8	1.2	1	724	57.7	3.3	1	1	37.8	254.6	1	1	724	724	1
zeroconf_dl.1000-1-true-50.deadline_min	mdp	prism	P	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	2.02	1	3.8	1	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1
pacman.100.crash	mdp	prism	P	13.944	44.516	47.027	724	17.145	11.243	14.383	13.857	8.429	15.568	14.987	8.577	44.873	10.339	49.01	15.054	724	14.155	1	15.122	8.892	23.256	25.785	724	316.76	103.601	13.596	98.851	13.785	44.765	14.221	13.763	14.79	44.986	512	15.226	724	14.452	512	724	45.386	724	512	724	15.113	14.91	724	13.481	724	724	14.684	724	13.75	14.092	724	724	46.939	13.787	13.956	14.914	14.36	724	724	14.834	724	724	724	4.2	4.2	724	724	4.2	4.2	4.3	724	724	4.1	4.1	724	50.364	1
echoring.50.MinOffline2	mdp	modest	P	1.686	8.281	15.979	724	3.875	4.752	1.77	1.702	3.049	1.794	1.757	3.131	8.489	6.887	10.64	1.678	724	1.672	1.2	1.809	3.456	2.495	4.785	724	8.376	1.647	1.74	1.595	1.681	8.208	1.749	1.69	1.729	8.206	205.377	1.705	724	1.669	218.682	205.72	8.287	724	202.727	183.663	1.708	1.71	234.838	1.687	194.92	223.732	1.702	207.872	1.703	1.697	724	724	7.647	1.754	1.762	1.682	1.728	724	724	1.733	724	16.7	30.4	1	1	222.9	512	1	1	1	31.8	118.9	1	1	724	8.48	1
wlan.6-0.time_min	mdp	prism	E	6.675	27.279	79.445	724	69.44	123.44	724	6.963	67.821	7.534	7.073	54.071	58.102	724	98.789	5.697	76.51	6.797	219.4	7.059	71.855	199.685	724	58.25	58.514	20.989	9.344	18.982	9.681	36.215	724	12.386	13.582	52.388	38.625	7.415	57.695	137.697	32.814	33.421	724	724	37.438	78.189	6.789	7.005	33.946	6.65	38.259	54.883	6.041	32.678	7.475	6.972	724	32.053	44.455	6.833	6.796	42.083	6.784	724	724	6.868	724	252.3	105.7	98.5	78.7	724	131.6	401.0	74.1	71.0	724	512	72.9	72.1	446.125	36.592	5.697
echoring.50.MaxOffline2	mdp	modest	P	2.424	9.035	9.126	724	4.519	5.414	2.344	2.259	3.614	2.445	2.364	3.34	9.515	7.364	11.461	2.03	724	2.282	1.2	2.332	4.09	3.901	5.911	724	10.734	2.482	2.24	2.669	2.305	8.95	2.344	2.694	2.366	9.076	7.006	2.307	724	2.291	7.341	7.173	9.026	724	7.26	724	2.381	2.298	7.931	2.246	8.296	7.971	2.049	7.25	2.298	2.258	724	7.141	7.947	2.274	2.473	2.261	2.292	724	724	2.319	724	724	1	1	1	159.3	724	1	1	1	724	724	1	1	724	9.777	1
resource-gathering.200-15-15.expsteps	mdp	prism	E	1	1	38.581	33.192	724	724	724	1	1	1	724	1	5.75	724	1	1	724	724	1	1	1	724	724	724	2.043	724	724	724	724	1.261	724	724	724	2.997	27.585	1	1.072	1	1.589	1.675	7.373	42.067	26.873	2.592	1	1	1.726	1	2.134	2.653	1	1.577	1	1	67.37	14.045	1.09	1	1	1	1	724	125.02	1	175.7	1.6	8.1	1	1	4.0	1.3	1	1	1	1	1	1	1	1	1	1
csma.3-2.time_min	mdp	prism	E	1	1	1	12.701	1	1	724	1	1	1	724	1	1	724	1	1	724	724	1	1	1	1	724	724	1	1	724	1	1	1	724	724	724	1	1	1	1	1	1	1	1	23.891	1	1	1	1	1	1	1	1	1	1	1	1	25.61	1	1	1	1	1	1	724	43.317	1	103.8	1	1	1	1	12.6	1	1	1	1	1	1	1	1	512	7.854	1
firewire_dl.3-800.deadline	mdp	prism	P	1	1	1	14.657	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	59.511	1	1	1	1	1	1	1	1	1	1	1	1	12.629	1	1	1	1	1	1	512	229.716	1	512	2.2	1	1	1	1.5	1	1	1	1	1	1.5	1	1	4.501	1	1
wlan.1-0.time_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	1	1	1	1.253	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	3.984	1	1	1	1	1	1	1	1	1	1	1	1	1	1.045	1	1	1	1	1	1	166.107	3.083	1	4.4	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan_dl.5-80.deadline	mdp	prism	P	1.772	11.832	1.778	13.199	1.773	1.731	1.727	1.764	1.713	1.747	1.742	1.723	11.942	724	11.905	1.722	1.758	1.736	2.5	1.734	1.742	1.845	724	1.77	11.984	1.772	1.752	1.786	1.776	11.849	1.774	1.708	1.83	11.378	1.839	1.79	1.894	1.75	1.766	1.815	11.881	4.977	1.788	1.888	1.749	1.738	1.817	1.728	1.758	1.822	1.76	1.817	1.748	1.769	13.126	1.833	1.832	1.759	1.753	1.752	1.776	62.206	16.058	1.75	110.6	2.2	1.7	4.0	3.7	25.2	1.8	4.0	4.1	3.7	2.2	3.0	3.9	4.0	13.252	11.771	1.7
consensus.4-4.disagree	mdp	prism	P	1	1	1	83.769	13.931	10.942	724	8.987	1	1	6.232	1	7.212	724	1	1	724	724	1.2	1	1	12.036	724	724	13.39	67.744	724	478.157	9.101	1.425	724	145.374	39.073	7.092	3.107	1.627	1.378	724	3.24	3.124	724	31.244	3.144	3.402	2.075	2.158	3.603	1.141	3.199	3.295	12.609	5.964	1.624	2.055	93.89	3.476	1.631	12.41	4.287	3.268	2.246	724	512	12.577	240.9	2.6	9.7	2.2	5.4	17.6	15.9	14.7	17.7	3.1	15.4	5.9	2.6	16.7	724	512	1
csma.3-6.time_min	mdp	prism	E	77.933	724	724	724	359.31	724	724	724	172.191	79.004	724	305.482	724	724	724	82.357	724	724	351.2	84.156	220.568	512	724	724	724	301.33	724	300.134	724	724	724	724	724	724	724	86.449	724	510.494	724	724	724	724	724	724	81.105	74.583	724	86.387	724	724	76.963	724	86.492	80.541	724	724	724	80.957	81.234	398.676	80.671	724	724	82.385	724	724	724	389.6	56.4	724	724	724	52.3	51.2	724	724	57.9	54.7	724	724	51.2
zeroconf.20-6-false.correct_max	mdp	prism	P	2.683	38.391	4.588	724	724	724	724	724	2.493	4.449	724	2.198	724	724	36.091	2.454	724	724	1	3.052	2.836	724	724	724	724	724	724	724	724	105.338	724	724	724	724	353.33	510.992	472.1	724	368.648	369.154	724	724	418.057	483.277	503.437	400.059	425.096	313.846	301.696	484.911	358.362	415.553	426.049	410.206	724	724	473.346	433.1	422.001	724	724	724	724	310.19	724	56.9	512	724	512	724	724	724	65.6	724	724	512	512	724	724	724	1
firewire.true-3-400.time_max	mdp	prism	E	1	1.685	9.236	724	2.443	64.095	1	1	1.518	1	1	1.518	1.678	724	2.056	1	2.1	1	5.5	1	2.244	42.905	724	5.618	6.718	2.058	1	1.96	1	1.586	1	1	1	1.589	52.155	1	7.281	1	30.797	31.6	4.901	724	50.977	15.249	1	1	10.811	1	4.712	17.803	1	9.873	1	1	724	3.541	7.4	1	1	1	1	724	724	1	724	10.0	11.3	1	1	48.5	4.5	1	1	1	16.8	33.0	1	1	3.718	1.568	1
erlang.5000-10-5.TminReach	ma	modest	E	1	1	1	2.766	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	2.568	1	1	1	1	1	1	1	1	1	1	1	1	1.4	1	1	1	1	1	1	119.423	2.483	1	6.6	1.8	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan.4-0.time_max	mdp	prism	E	1	1.603	4.167	330.18	2.717	28.946	724	1.54	1.618	1	1	1.789	8.445	724	2.847	1	724	724	4.6	1	3.851	28.956	724	724	3.627	5.281	724	4.867	1.447	1.779	724	1	1	7.574	2.139	1	13.414	5.972	2.385	2.373	724	724	2.07	7.064	1	1	2.664	1	2.206	2.46	1	2.237	1	1	724	1.632	724	1	1	6.087	1	724	724	1	724	7.0	5.2	2.4	1.3	724	3.8	9.9	1.1	1.1	42.3	64.4	1.3	1.1	512	32.057	1
reentrant-queues.3-3-3-5.TmaxBothQueuesFull	ma	modest	E	1	1.11	2.912	79.258	1	1	1	1	1	1.63	1	1	70.529	1	1.617	1	1	1	1	1	1	1	1	1.045	4.46	1	1	1	1	4.238	1	1	1	113.575	512	117.194	216.534	724	512	512	724	112.767	512	224.423	148.353	95.432	137.59	27.039	25.195	238.668	512	87.528	139.789	117.317	191.299	21.754	255.895	512	82.091	172.187	25.695	724	724	512	423.2	42.2	177.3	43.3	192.5	31.3	94.2	262.2	38.5	79.4	15.0	129.7	81.1	20.9	724	724	1
echoring.50.MinOffline1	mdp	modest	P	1.711	8.4	16.175	724	4.126	4.818	1.78	1.737	3.202	1.934	1.769	3.068	8.83	7.212	11.611	1.736	724	1.699	1.3	1.797	3.474	2.665	4.709	724	8.535	1.661	1.704	1.612	1.685	8.339	1.785	1.715	1.859	8.433	7.312	1.737	724	1.766	7.691	7.736	8.472	724	7.351	282.085	1.749	1.728	8.659	1.734	8.222	8.308	1.76	8.097	1.76	1.736	724	7.958	8.042	1.754	1.751	1.711	1.744	724	724	1.742	724	16.2	1	1	1	244.6	512	1	1	1	50.5	160.9	1	1	724	9.245	1
breakdown-queues.32.Max	ma	modest	P	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1.239	1	1	1	1	1	1	1	1	724	724	1	724	1	724	724	145.752	724	724	724	1	1	724	1	724	724	1	2.023	1	1	724	724	724	1	1	1	1	724	724	1	19.0	724	724	1	1	7.4	3.9	1	1	1	2.3	9.8	1	1	724	724	1
csma.3-4.some_before	mdp	prism	P	1	1.203	1	3.355	1	1	1	1	1	1	1	1	1.174	724	1.185	1	724	1	1	1	1	1	724	724	1.194	1	1	1	1	1.185	1	1	1	1.22	1	1	1	1	1	1	1.195	4.864	1	1	1	1	1	1	1	1	1	1	1	1	2.143	1	1	1	1	1	1	32.916	9.802	1	724	10.6	3.0	1	1	435.7	4.3	1	1	1	17.4	11.8	1	1	95.173	1.324	1
csma.2-4.all_before_min	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
echoring.50.MaxOffline1	mdp	modest	P	2.315	9.174	9.362	724	4.585	5.791	2.351	2.334	3.725	2.735	2.431	3.538	9.446	7.493	11.406	2.045	724	2.319	1.3	2.437	4.041	4.166	5.92	724	11.058	2.35	2.288	2.67	2.313	9.144	2.363	2.719	2.408	9.312	7.145	2.375	724	2.298	7.521	7.347	9.18	724	7.408	724	2.357	2.313	8.057	2.291	7.679	8.086	2.104	7.202	2.359	2.367	724	7.265	7.994	2.371	2.324	2.331	2.355	724	724	2.44	724	724	1	1	1	192.2	724	1	1	1	724	724	1	1	724	9.903	1
zeroconf_dl.1000-1-false-30.deadline_max	mdp	prism	P	1	1	1	7.517	724	724	1	1	1	1	1	1	1	724	1	1	724	1	1	1	1	724	724	724	1	724	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	6.243	1	1	1	1	1	1	1	1	1	1	1	1	4.952	1	1	1	1	1	1	724	34.197	1	512	1	1	1	1	2.4	1	1	1	1	1.7	2.6	1	1	466.36	1	1
csma.2-2.all_before_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan.3-0.time_min	mdp	prism	E	1	1	1	24.794	1	1	724	1	1	1	1	1	1.234	724	1	1	1	1	1	1	1	1	724	1	1.015	1	1	1	1	1	724	1	1	1.113	1	1	1.007	1.652	1	1	14.045	512	1	1	1	1	1	1	1	1	1	1	1	1	488.912	1	1	1	1	1	1	724	512	1	512	1.4	1	1	1	226.8	1	4.0	1	1	8.0	9.5	1	1	2.811	1	1
stream.100.exp_buffertime	ma	prism-ma	E	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	5.426	1	1	1	1	1	1	1	1	1	1	1	1	18.414	1	1	1	1	1	1	724	10.595	1	20.8	3.3	1	1	1	7.1	1	1	1	1	1	2.2	1	1	512	1	1
consensus.2-16.disagree	mdp	prism	P	1	1	1	1	1	1.973	724	1.086	1	1	1	1	1	724	1	1	724	724	1	1	1	2.02	724	724	1.894	1	724	15.195	1.072	1	724	7.191	1	1	724	724	724	1	724	724	42.676	724	724	1	724	1	724	724	724	724	724	1	724	724	1	724	724	724	1	1	724	79.149	1	724	1	724	724	1	1	1	1	1	724	1	1	1	1	1	341.426	190.145	1
firewire.false-36-800.time_max	mdp	prism	E	1	1.542	4.069	487.375	4.478	1	1	1	1	4.79	2.282	1	158.471	1	1.483	1	1	1	1	1	1	1	2.768	724	8.429	2.63	1.681	2.328	1	5.416	1	1	1.156	724	3.731	6.54	5.61	724	3.399	3.455	724	512	3.662	5.732	3.75	2.959	3.807	5.038	5.573	4.699	3.589	15.62	6.843	4.616	724	6.299	12.121	3.684	18.244	174.477	7.331	724	724	3.619	724	5.9	15.3	9.7	23.8	37.8	8.3	512	2.8	7.8	26.0	27.3	18.7	10.4	1.368	1.513	1
wlan.4-0.num_collisions	mdp	prism	E	1	1.369	2.812	207.75	3.024	40.337	724	1.403	1.209	1	1	1.184	6.426	724	1.983	1	724	3.276	4.0	1	2.649	32.252	724	724	2.73	1.969	1	1.841	1.189	1.501	724	1	1	6.585	1.917	1	3.594	7.473	2.25	2.25	724	299.297	1.876	3.416	1	1	2.479	1	1.923	2.217	1	2.19	1	1	219.52	1.654	2.315	1	1	4.684	1	724	447.41	1	512	5.2	4.1	2.9	1.7	113.8	14.8	8.6	1.1	3.7	79.2	12.5	1.3	1.4	512	2.787	1
eajs.5-250-11.ExpUtil	mdp	prism	E	3.26	15.743	13.672	724	724	724	3.913	3.235	2.93	3.676	3.655	2.808	15.697	724	16.979	3.422	724	3.388	2.2	3.609	3.135	724	724	724	31.167	724	3.368	724	3.285	15.681	3.421	3.367	3.478	15.33	53.58	3.314	93.009	3.26	14.669	14.121	15.185	724	51.46	92.557	3.341	3.308	16.496	4.868	16.368	77.872	3.355	14.962	3.294	3.331	724	14.032	77.941	3.284	3.322	3.311	3.325	724	724	3.481	724	235.8	13.6	1.5	1.4	724	24.9	1.5	1.4	1.4	724	724	1.4	1.4	724	15.212	1.4
firewire.false-3-200.time_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	3.44	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	9.573	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
jobs.5-2.completiontime	ma	prism-ma	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.1000-4-true.correct_min	mdp	prism	P	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	13.227	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	13.257	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1.121	1.16	1
dpm.6-6-5.TminQueuesFull	ma	modest	E	29.725	724	724	724	47.694	42.191	50.42	43.089	24.264	724	53.543	61.778	724	54.081	724	62.756	724	724	37.8	37.568	30.512	724	724	724	724	512	724	512	724	724	724	512	512	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	24.264
firewire.true-36-200.time_sending	mdp	prism	E	9.166	37.65	724	724	55.121	512	724	16.508	21.598	13.651	10.717	23.92	503.988	724	48.631	9.701	35.663	9.365	128.8	11.006	33.158	467.448	724	82.28	118.828	63.384	10.303	62.462	15.293	38.029	724	9.198	10.075	512	724	15.613	512	512	724	724	724	724	724	512	16.433	14.973	724	16.668	724	724	14.658	724	17.89	15.573	724	512	724	15.584	19.624	249.853	16.339	724	724	13.86	724	724	724	38.2	40.1	724	724	512	20.3	39.7	724	724	34.8	25.6	65.761	38.639	9.166
dpm.4-8-100.TminQueuesFull	ma	modest	E	1	512	28.556	724	1	1	1.152	1	1	27.957	1.002	1	724	1	512	1.256	18.96	18.182	1	1	1	287.846	724	512	724	724	512	724	338.645	724	512	724	724	724	512	512	512	724	512	512	724	724	512	512	512	512	512	451.27	246.004	512	512	512	512	512	724	724	512	512	512	724	724	724	724	512	724	512	512	724	724	724	724	724	512	724	512	724	724	512	724	724	1
consensus.2-4.steps_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.4-6-25.PminQueuesFull	ma	modest	P	1	40.961	1	724	1	1	1	1	1	1	1	1	724	1	41.269	1	1	1.07	1	1	1	1	1	5.452	724	1	5.273	1	1	724	1	1	1	512	28.956	41.824	47.628	724	34.137	32.033	724	512	26.884	51.745	46.517	30.558	38.767	23.838	28.47	38.629	34.232	35.113	52.207	39.266	512	137.839	34.827	35.49	32.354	512	117.247	724	724	34.64	512	37.0	94.1	724	122.6	724	255.3	512	115.0	229.4	64.2	512	512	59.3	724	724	1
firewire.true-3-600.time_min	mdp	prism	E	1.176	4.023	5.667	724	1.632	1.527	1.101	1.057	1.083	1.169	1.204	2.203	4.193	724	4.943	1.015	2.8	1.091	2.0	1.11	1.11	4.299	724	7.193	10.137	3.4	1.728	3.078	1.944	5.426	1.664	1.534	1.863	4.127	5.255	1.172	6.264	1.173	4.533	4.488	4.735	724	5.239	7.34	1.093	1.087	5.085	1.191	5.428	5.911	1.013	4.8	1.16	1.148	724	4.434	5.695	1.126	1.148	1.111	1.138	724	724	1.161	724	22.0	3.8	1	1	512	4.9	1.1	1	1	95.9	145.8	1	1	5.374	4.041	1
dpm.4-8-5.PminQueue1Full	ma	modest	P	1	184.861	1.563	724	1	1	1	1	1	1.619	1	1	724	1	172.887	1	5.001	4.902	1	1	1	1	1	93.571	724	2.589	91.014	2.365	1	724	1	2.118	2.303	724	209.33	279.114	397.716	724	232.166	153.107	724	724	216.12	439.523	369.413	186.863	249.322	151.309	174.167	250.631	183.311	273.08	415.504	216.544	724	512	302.472	151.367	207.445	724	724	724	724	185.937	724	437.9	487.1	724	512	724	512	724	724	512	426.4	724	724	347.9	724	724	1
consensus.2-8.disagree	mdp	prism	P	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1.67	512	1	1	1	1	724	512	1	1	724	1	1	1	724	1	1	1	1	1	1	1	1	1	3.394	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	19.865	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
stream.500.exp_restarts	ma	prism-ma	E	1	2.171	1.767	724	1	1	1	1	1	1	1	1	2.145	1.184	2.386	1	1.393	1	1	1	1	1	1.034	1.759	5.04	1	1	1	1	2.156	1	1	1	2.1	2.266	1	122.463	1	1.507	1.49	2.135	512	2.279	121.971	1	1	1.764	1	1.913	2.891	1	1.634	1	1	724	1.549	2.952	1	1	1	1	724	724	1	724	85.1	1.4	1	1	724	512	1	1	1	724	512	1	1	724	2.109	1
firewire.true-36-400.time_min	mdp	prism	E	72.856	724	724	724	112.433	89.605	724	72.352	73.595	74.896	71.943	126.766	724	724	724	56.36	724	70.129	184.3	73.653	71.251	123.509	724	724	724	243.02	108.647	210.142	107.979	724	724	96.836	115.781	724	724	74.435	724	512	724	724	724	724	724	724	71.755	77.297	724	72.104	724	724	60.589	724	75.194	70.652	724	724	724	73.685	73.153	178.75	72.613	724	724	71.756	724	724	724	78.4	66.5	724	724	724	71.9	71.1	724	724	75.9	72.3	724	724	56.36
wlan_dl.2-80.deadline	mdp	prism	P	1	1.145	1	2.367	1	1	1	1	1	1	1	1	1.153	1	1.151	1	1	1	1	1	1	1	1	1	1.19	1	1	1	1	1.125	1	1	1	1.134	1	1	1	1	1	1	1.172	3.27	1	1	1	1	1	1	1	1	1	1	1	1	2.413	1	1	1	1	1	1	63.756	14.02	1	113.7	1	1	1	1	24.1	1	1	1	1	1.1	1.5	1	1	2.839	1.224	1
dpm.6-4-5.PminQueuesFull	ma	modest	P	1.228	724	4.208	724	2.121	1.43	1.677	1.623	1	4.436	2.293	1.08	724	1.504	724	1.21	512	512	1	1.403	1.019	2.226	2.874	724	724	16.511	724	15.248	2.439	724	3.03	15.465	17.608	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1
csma.2-6.all_before_min	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	3.7	1	1	1	1	3.2	1	1	1	1	1.2	1	1	1	1	1	1
brp-pta.64-12-32-256.P_3	pta	modest	P	202.797	724	261.081	724	207.57	202.6	197.262	201.647	196.245	214.283	201.462	189.736	724	249.309	724	216.063	724	203.299	9.1	202.358	233.58	211.741	212.019	724	724	200.499	201.12	207.712	202.28	724	202.927	207.784	207.755	724	247.462	199.042	724	196.63	245.755	251.285	724	724	250.461	724	199.807	196.376	724	198.598	724	724	198.027	248.917	200.528	200.8	724	246.595	724	198.016	200.609	198.848	198.923	724	724	205.349	724	433.2	724	6.5	6.5	724	724	6.4	6.4	6.5	724	724	6.8	6.7	724	724	6.4
dpm.4-6-100.PminQueue1Full	ma	modest	P	1	18.567	1	724	1	1	1	1	1	1	1	1	724	1	18.435	1	1	1	1	1	1	1	1	8.672	724	1	6.893	1	1	724	1	1	1	512	21.949	20.083	32.828	724	20.39	20.104	724	512	18.612	33.558	29.414	20.872	24.403	12.529	11.913	24.918	19.197	20.546	30.229	21.844	512	37.824	20.951	18.56	18.721	512	32.743	724	724	17.922	512	27.5	61.5	724	65.8	724	288.7	512	81.4	300.9	39.6	512	512	32.1	724	724	1
zeroconf.20-2-true.correct_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	10.267	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	9.999	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.1000-4-false.correct_max	mdp	prism	P	1	4.691	2.029	724	724	724	724	724	1	2.476	724	1	724	724	6.398	1	724	724	1	1.081	1	724	724	724	512	724	724	724	724	12.779	724	724	724	724	36.917	43.707	49.68	724	38.813	42.305	724	512	37.896	40.561	38.488	56.766	45.337	64.037	42.854	54.457	37.111	68.171	56.981	47.484	512	324.905	45.156	45.887	61.723	512	88.998	724	724	37.103	724	13.1	227.1	724	214.3	724	50.2	724	14.4	33.9	209.5	724	254.3	221.3	724	724	1
cdrive.2.goal	mdp	ppddl	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
tireworld.45.goal	mdp	ppddl	P	724	724	724	724	161.76	270.137	724	724	134.868	724	724	127.497	724	724	724	724	724	724	95.0	724	149.872	206.673	724	724	724	724	724	243.026	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	209.5	151.0	724	724	301.5	512	171.6	724	724	141.9	724	724	724	95.0
zeroconf.1000-6-true.correct_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	251.971	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	251.205	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	724	3.072	3.157	1
echoring.2.MinOffline2	mdp	modest	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	4.733	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	8.868	1	1
dpm.4-6-50.PminQueue1Full	ma	modest	P	1	18.399	1	724	1	1	1	1	1	1	1	1	724	1	19.197	1	1	1	1	1	1	1	1	7.251	724	1	6.626	1	1	724	1	1	1	512	20.945	20.173	35.227	724	19.716	24.054	724	512	19.708	35.061	30.181	21.227	25.323	13.43	16.805	21.899	22.475	21.46	27.997	21.304	512	28.628	25.39	19.896	19.487	512	33.58	724	724	20.612	512	28.9	58.8	724	64.2	724	315.4	512	80.2	292.4	39.5	512	512	32.2	724	724	1
zeroconf_dl.1000-1-true-40.deadline_min	mdp	prism	P	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1.211	1	2.3	1	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1
firewire_dl.3-200.deadline	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan-large.2.E_or	pta	modest	E	4.216	18.33	200.875	724	17.357	172.144	724	10.75	10.668	56.967	6.259	11.059	512	32.677	25.364	4.523	20.606	5.133	17.8	5.366	18.597	176.09	34.149	291.645	30.227	10.631	7.218	9.665	9.819	19.911	724	4.607	5.057	512	194.157	16.074	179.077	724	502.54	512	724	724	193.934	97.589	25.095	88.797	512	43.87	211.667	206.992	70.733	512	16.156	27.806	724	182.05	83.057	72.532	26.043	512	175.406	724	724	72.574	724	512	512	165.6	509.9	724	724	724	52.1	185.2	43.5	512	13.4	7.0	279.542	36.233	4.216
csma.3-4.time_max	mdp	prism	E	1.017	14.51	14.658	724	3.55	16.4	724	1.057	1.277	1.145	724	1.349	6.245	724	10.225	1.031	724	724	1.9	1.121	1.932	11.643	724	724	41.781	3.04	724	3.233	1.055	23.92	724	724	724	5.839	23.37	1.154	16.549	2.069	28.276	28.195	724	724	22.894	19.843	1.092	1.092	16.612	1.081	9.792	19.621	1.11	14.061	1.197	1.11	724	9.026	55.607	1.071	1.09	1.548	1.09	724	724	1.12	724	42.9	8.2	1	1	724	15.2	2.8	1	1	57.1	317.2	1	1	724	724	1
wlan.0-0.cost_min	mdp	prism	E	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	15.824	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.20-8-true.correct_min	mdp	prism	P	1	1	1	724	1	1	724	1	1	1	1	1	724	724	1	1	724	724	1	1	1	1	724	724	1	1	724	1	1	1	724	1	1	1	1	1	1	1	1	1	404.414	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	404.789	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	5.296	5.502	1
dpm.4-8-25.TminQueuesFull	ma	modest	E	1	512	27.322	724	1	1	1.026	1	1	29.394	1	1	724	1	512	1.209	20.318	21.848	1	1	1	314.983	512	512	724	724	512	724	273.384	724	724	724	724	724	512	512	512	724	512	512	724	724	512	512	512	512	512	388.127	291.207	512	512	512	512	512	724	724	512	512	512	724	724	724	724	512	724	724	512	724	724	724	724	724	512	724	512	724	724	512	724	724	1
echoring.2.MaxOffline2	mdp	modest	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	724	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	24.316	724	1	1	724	1	1	1	724	724	1	1	1	724	724	1	1	8.919	1	1
consensus.6-2.steps_max	mdp	prism	E	11.284	39.389	512	724	724	512	724	426.527	25.398	200.614	724	25.359	724	724	43.066	11.421	724	724	48.3	22.41	44.428	512	724	724	80.885	724	724	724	414.272	56.224	724	724	724	724	402.714	64.933	189.212	724	315.274	343.871	724	724	403.85	512	77.182	58.786	367.307	80.284	306.639	408.284	74.081	512	67.96	81.292	724	301.765	370.346	79.165	81.907	724	79.673	724	724	80.228	724	163.8	306.1	152.7	414.5	724	724	724	96.9	426.2	724	724	512	724	59.456	36.789	11.284
consensus.2-2.steps_min	mdp	prism	E	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
csma.3-4.time_min	mdp	prism	E	1.164	7.966	50.179	724	3.775	15.514	724	724	1.351	1.251	724	2.431	6.98	724	9.22	1.007	724	724	2.0	1.151	1.91	11.277	724	724	16.837	3.933	724	3.714	724	14.175	724	724	724	5.991	28.639	1.283	16.997	2.415	10.85	10.983	724	724	26.371	15.67	1.196	1.202	11.917	1.635	12.559	32.144	1.074	15.153	1.269	1.222	724	10.831	79.703	1.232	1.306	1.753	1.229	724	724	1.18	724	47.7	12.0	1.7	1	724	8.1	4.6	1	1	512	392.7	1	1	724	724	1
zeroconf_dl.1000-1-true-40.deadline_max	mdp	prism	P	1	1	1	1.06	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1.026	1	1	1	1	1	1	125.119	1.394	1	7.9	1	1	1	1	1	1	1	1	1	1	1	1	1	235.498	1	1
zeroconf.1000-6-true.correct_min	mdp	prism	P	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	222.027	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	223.413	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	2.223	2.296	1
stream.500.pr_underrun	ma	prism-ma	P	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	512	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	724	1	512	87.0	1	1	1	512	1	1	1	1	298.1	36.3	1	1	724	1	1
jobs.15-3.completiontime	ma	prism-ma	E	1.954	12.619	12.176	724	2.17	2.03	2.033	1.927	1.398	2.01	1.961	5.22	12.993	1.901	13.79	1.77	724	1.907	1	2.154	1.459	3.649	4.323	724	22.941	5.402	2.545	5.283	2.507	14.097	2.805	2.373	2.565	12.825	14.314	2.017	22.895	2.077	10.827	9.718	12.819	724	12.582	21.307	1.949	2.025	10.923	2.077	12.974	15.568	1.843	9.979	2.02	2.043	724	9.528	14.656	2.043	1.955	2.016	2.129	724	724	1.958	724	44.3	7.7	1	1	19.2	13.8	1	1	1	12.4	35.0	1	1	724	12.526	1
zeroconf.20-2-true.correct_min	mdp	prism	P	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	12.891	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	12.794	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.1000-4-false.correct_min	mdp	prism	P	1	1.689	1.153	724	2.139	1	724	1	1	1.173	2.187	1	724	724	2.307	1	724	724	1	1	1	1	724	724	1.866	2.535	724	2.447	1	2.09	724	2.551	2.794	512	15.741	3.799	3.769	724	15.781	15.726	724	512	19.04	25.807	26.365	18.592	19.524	20.883	23.736	19.726	18.629	328.237	4.314	18.033	512	512	3.394	16.234	343.49	512	512	724	724	16.885	724	25.6	131.6	146.5	399.6	141.7	46.8	724	25.7	40.0	512	512	512	512	403.937	404.111	1
echoring.2.MaxOffline3	mdp	modest	P	1	1	1	1.685	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	724	1	724	1	1	1	1	1	1	1	1	1	1	1.797	1	1	1	1	1	1	192.506	724	1	1	724	1	1	1	724	724	1	1	1	724	724	1	1	22.231	1	1
consensus.2-8.c2	mdp	prism	P	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	4.573	4.024	1
dpm.6-4-5.TminQueuesFull	ma	modest	E	3.338	724	724	724	4.677	4.721	5.927	5.14	2.719	724	5.393	5.857	724	5.352	724	6.483	724	512	4.2	4.363	3.36	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	2.719
echoring.2.MinOffline3	mdp	modest	P	1	1	1	2.537	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1.699	1	1	1	1	1	1	1	1	1	1	1	1	1.362	1	1	1	1	1	1	36.261	8.086	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	22.464	1	1
consensus.2-2.steps_max	mdp	prism	E	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
consensus.6-2.steps_min	mdp	prism	E	9.053	34.731	724	724	724	299.009	724	37.379	13.845	201.612	21.321	21.073	724	724	47.787	7.853	724	724	26.7	14.697	20.268	199.26	724	724	724	724	724	724	174.326	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	512	65.365	724	93.237	512	724	724	724	724	512	724	512	724	724	512	512	95.162	724	724	724	724	320.6	512	108.3	129.7	512	724	724	72.8	320.1	724	724	724	724	44.13	40.048	7.853
wlan.0-0.cost_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	14.855	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.20-8-true.correct_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	512	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	512	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	6.969	7.149	1
csma.2-6.all_before_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	231.6	1	1	1	1	10.8	1	1	1	1	1	1	1	1	1	1	1
readers-writers.40.pr_network	ma	greatspn	P	13.083	724	31.152	724	28.177	19.766	18.995	15.82	14.513	29.319	24.484	14.061	724	22.758	724	13.002	724	724	7.1	18.203	15.009	17.753	20.308	724	724	24.65	724	23.28	13.464	724	16.179	23.838	25.664	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	7.1
resource-gathering.400-30-30.expsteps	mdp	prism	E	1	1.134	512	439.285	724	724	724	724	1	1.024	724	1	21.771	724	1	1	724	724	1	1	1	724	724	724	9.008	724	724	724	724	4.909	724	724	724	11.1	512	1.366	4.433	2.113	4.201	4.393	25.6	512	512	14.717	1.141	1.424	5.164	1.173	5.327	14.389	1.149	11.108	1.352	1.167	724	195.257	4.944	1.161	2.592	1.984	2.029	724	724	1.147	724	8.2	27.8	1.4	1.3	46.8	9.4	3.5	3.5	1.4	4.9	8.3	1.1	3.3	1.573	3.948	1
wlan_dl.6-80.deadline	mdp	prism	P	1.827	13.064	1.885	13.832	1.872	1.925	1.86	1.851	1.88	1.913	1.87	1.841	12.727	724	13.165	1.84	1.841	1.855	2.5	1.883	1.851	1.928	724	1.938	12.973	1.834	1.913	1.833	1.854	12.968	1.828	1.905	1.904	12.816	1.923	1.889	1.996	1.928	1.926	1.943	13.07	5.214	1.91	2.024	1.874	1.863	1.965	1.937	1.948	1.935	1.848	1.993	1.933	1.942	14.447	1.938	2.034	1.899	1.905	1.921	1.924	60.286	16.06	1.866	120.9	2.5	1.8	4.1	4.3	24.9	1.9	3.9	3.7	4.3	2.3	3.4	4.3	4.3	15.275	13.413	1.8
firewire.true-36-400.time_max	mdp	prism	E	62.854	724	724	724	724	724	724	77.933	268.716	67.723	65.228	288.07	724	724	724	64.286	724	63.673	724	64.832	458.85	724	724	724	724	512	67.853	512	71.44	724	724	63.476	65.79	724	724	77.478	724	512	724	724	724	724	724	724	69.95	68.757	724	75.798	724	724	70.946	724	72.595	75.194	724	724	724	71.624	85.641	212.623	67.926	724	724	70.255	724	724	724	163.2	170.7	724	724	724	155.0	159.9	724	724	169.4	163.8	724	724	62.854
brp-pta.64-12-32-256.P_2	pta	modest	P	27.498	724	75.903	724	34.651	27.557	31.146	33.812	22.956	27.957	29.435	18.602	724	77.443	724	24.569	724	28.034	19.7	29.173	59.201	42.585	57.729	724	724	29.412	27.239	37.222	27.938	724	28.474	34.798	27.201	724	70.37	30.612	724	27.133	68.802	68.673	724	724	74.068	724	31.225	28.453	724	38.452	724	724	24.165	72.854	28.089	27.4	724	68.583	724	27.637	27.448	27.057	27.569	724	724	27.551	724	512	724	14.2	14.0	724	724	14.0	14.6	13.5	724	724	13.9	14.4	724	724	13.5
wlan.6-0.num_collisions	mdp	prism	E	6.089	21.724	161.563	724	177.362	724	724	19.841	133.615	6.833	8.393	124.023	153.649	724	84.509	5.93	724	724	336.6	6.73	294.547	724	724	724	42.965	46.92	724	46.148	19.384	23.194	724	10.589	10.43	124.848	34.164	8.168	72.97	128.489	34.224	30.81	724	724	35.374	60.015	6.373	9.435	41.317	6.292	32.888	43.606	6.874	36.724	7.316	6.509	724	28.659	43.113	6.747	6.915	113.942	6.391	724	724	6.662	724	136.6	111.2	78.9	73.3	724	512	192.8	48.6	86.9	724	320.4	51.9	51.9	724	31.297	5.93
flexible-manufacturing.3-1.M3Fail_E	ma	greatspn	E	1	16.556	1	2.258	1	1	1	1	1	1	1	1	2.256	1	16.704	1	1	1	1	1	1	1	1	1	16.76	1	1	1	1	16.725	1	1	1	2.222	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	2.215	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	724	1
dpm.4-8-25.PminQueuesFull	ma	modest	P	1	367.967	1.851	724	1	1	1	1	1	1.901	1	1	724	1	367.517	1	9.505	10.079	1	1	1	1	1	170.863	724	3.335	156.607	2.691	1	724	1	2.957	2.83	724	359.307	512	470.752	724	511.906	423.565	724	724	371.158	466.668	512	444.599	512	185.864	180.692	512	510.913	369.208	512	502.743	724	512	512	446.612	431.41	724	724	724	724	428.695	724	512	512	724	512	724	724	724	724	724	512	724	724	512	724	724	1
consensus.4-2.disagree	mdp	prism	P	1	1	1	9.404	1	1.36	724	1.053	1	1	1	1	2.177	724	1	1	724	724	1	1	1	1.563	724	724	2.936	5.735	724	3.384	1	1	724	1.106	1.18	2.318	1	1	1	22.27	1	1	724	7.458	1	1.016	1	1	1	1	1	1	1	1.23	1	1	25.153	1.089	1	1	1	1.038	1.295	724	90.135	1	51.9	1	1.1	1	1	4.7	4.4	3.9	1	1	4.4	1.5	1	2.7	28.199	9.224	1
firewire.true-36-400.time_sending	mdp	prism	E	61.303	724	724	724	512	724	724	76.243	271.931	70.402	64.103	276.044	724	724	724	64.385	724	62.539	724	67.376	447.955	724	724	724	724	465.27	62.476	431.061	79.278	724	724	60.802	66.545	724	724	69.826	724	512	724	724	724	724	724	724	69.123	68.205	724	67.93	724	724	65.56	724	73.955	70.822	724	724	724	67.582	72.599	230.524	67.344	724	724	67.786	724	724	724	185.7	182.7	724	724	724	157.3	185.7	724	724	173.2	159.5	724	724	60.802
echoring.100.MinFailed	mdp	modest	P	3.479	20.266	25.981	724	12.983	17.852	3.732	3.571	11.058	3.638	3.651	10.673	20.558	29.393	27.651	3.572	724	3.497	4.8	3.702	14.723	8.485	21.551	724	20.67	3.328	3.539	3.362	3.502	20.358	3.646	3.543	3.534	20.3	724	3.656	724	3.54	724	724	20.391	724	724	512	3.602	3.591	512	3.615	488.253	512	3.641	512	3.575	3.566	724	724	16.501	3.695	3.57	3.507	3.635	724	724	3.585	724	189.0	120.0	1	1	512	724	1	1	1	199.4	256.5	1	1	724	22.396	1
firewire_dl.36-800.deadline	mdp	prism	P	1	1.139	1	139.73	1	1	1	1	1	1	1	1	1.158	724	1.148	1	1	1	1	1	1	1	724	1	1.125	1	1	1	1	1.134	1	1	1	1.218	1	1	1.511	1	1.053	1.054	1.091	512	1	1.491	1	1	1.186	1	1.222	1.177	1	1.074	1	1	170.041	1.026	1.171	1	1	1	1	724	724	1	724	13.4	1.4	1	1	25.2	1.7	1	1	1	8.7	12.6	1	1	3.297	1.248	1
eajs.4-200-9.ExpUtil	mdp	prism	E	1	3.808	3.546	724	724	724	1	1	1	1	1	1	4.076	724	4.23	1	724	1	1	1	1	724	724	724	8.668	724	1	724	1	3.824	1	1	1	3.933	7.044	1	12.893	1	3.735	3.789	3.801	724	7.123	12.761	1	1	4.359	1.381	4.636	9.258	1	3.9	1	1	724	3.748	9.277	1	1	1	1	724	724	1	724	29.2	3.4	1	1	724	6.7	1	1	1	342.3	724	1	1	724	4.06	1
zeroconf.1000-4-true.correct_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	64.259	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	64.345	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1.126	1.271	1
readers-writers.40.exp_time_many_requests	ma	greatspn	E	4.607	724	724	724	15.824	7.307	9.688	6.939	4.175	724	16.858	9.701	724	8.282	724	10.596	724	724	6.0	7.376	5.656	5.326	6.675	724	724	14.606	724	13.19	6.808	724	8.027	13.151	13.911	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	4.175
firewire.true-3-800.time_sending	mdp	prism	E	1.715	6.571	480.563	724	32.923	473.04	1.908	1.809	14.932	1.919	1.947	14.814	7.121	724	14.696	1.758	19.739	1.704	45.6	1.8	22.164	464.952	724	16.56	19.904	27.295	1.706	25.123	1.688	6.866	1.877	1.672	1.95	7.072	51.27	1.958	91.964	2.111	238.227	222.909	9.072	724	50.683	78.351	1.855	1.751	251.915	1.788	20.842	65.269	1.81	281.352	1.967	1.841	724	18.914	237.689	2.001	1.989	1.924	1.825	724	724	1.942	724	61.5	145.9	2.7	2.8	512	418.0	3.0	2.8	2.9	453.2	512	2.8	2.7	24.734	7.139	1.672
firewire.true-3-600.time_max	mdp	prism	E	1	3.682	51.452	724	9.627	251.639	1.013	1.018	6.855	1.044	1.081	6.529	4.029	724	6.637	1.023	10.304	1	20.6	1.111	9.815	137.918	724	16.729	19.496	5.956	1	6.038	1	3.774	1.165	1.022	1.042	3.937	154.558	1.09	20.07	1.269	253.197	240.682	7.816	724	146.888	25.828	1.017	1.041	43.734	1	11.769	71.308	1.111	35.829	1.046	1.022	724	6.898	28.787	1.118	1.125	1.056	1.14	724	724	1.042	724	24.6	80.5	1.4	1.5	319.4	17.4	1.7	1.3	1.4	115.1	512	1.5	1.4	14.642	3.841	1
consensus.2-16.c2	mdp	prism	P	1	1	1	724	1	1	724	1	1	1	1	1	724	724	1	1	402.489	83.513	1	1	1	1	724	512	1	1	228.096	1	1	1	724	1	1	724	1	1	1	1	1	1	4.264	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	2.857	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	724	1
consensus.2-4.steps_min	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
readers-writers.35.pr_network	ma	greatspn	P	8.797	724	21.165	724	14.189	10.151	11.037	8.686	8.101	19.629	15.832	6.799	724	12.557	724	8.241	724	724	5.3	9.713	9.641	8.253	10.036	724	724	12.829	724	12.499	6.815	724	8.353	12.402	10.81	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	5.3
dpm.8-4-5.PminQueue1Full	ma	modest	P	43.018	724	724	724	124.211	44.602	53.683	50.772	32.398	724	128.402	32.385	724	47.659	724	42.707	724	724	15.8	46.175	34.042	64.44	78.245	724	724	724	724	724	67.792	724	87.669	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	15.8
stream.1000.pr_underrun	ma	prism-ma	P	1	2.505	3.526	724	1	1	1	1	1	1	1	1	2.624	1	2.796	1	1.454	1	1	1	1	1	1	1.584	2.693	1	1	1	1	2.537	1	1	1	2.545	1.737	1	2.025	1	1.674	1.679	2.56	724	1.651	2.29	1	1	2.131	1	2.031	2.132	1	2.194	1	1	724	1.737	1.893	1	1	1	1	724	724	1	724	512	1.3	1	1	724	724	1	1	1	724	512	1	1	724	2.794	1
dpm.6-6-5.PminQueuesFull	ma	modest	P	11.46	724	53.31	724	32.215	12.362	16.207	14.078	9.38	55.008	34.094	8.751	724	13.751	724	11.408	724	724	6.1	12.948	9.725	21.623	27.44	724	724	512	724	512	22.998	724	30.074	512	512	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	6.1
breakdown-queues.32.Min	ma	modest	P	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	724	1	724	724	57.916	724	724	724	1	1	1.55	1	724	1.565	1	1.243	1	1	724	1.99	1.561	1	1	1	1	724	724	1	37.8	724	724	1	1	724	724	1	1	1	724	10.9	1	1	724	724	1
echoring.2.MinFailed	mdp	modest	P	1	1	1	6.157	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	13.788	1	1	1	1	1	1	1	1	1	1	1	1	2.98	1	1	1	1	1	1	161.816	31.15	1	2.2	1	1	1	1	1	1	1	1	1	1	1	1	1	51.078	1	1
wlan.4-0.time_min	mdp	prism	E	1	1.623	2.509	351.201	1	1.412	724	1	1	1	1	1	4.141	724	2.236	1	1.507	1	2.6	1	1	2.306	724	3.023	3.806	1.316	1	1.191	1	2.147	724	1	1	4.02	1.92	1	2.96	6.78	1.613	1.626	81.509	724	1.984	3.947	1	1	1.833	1	2.094	2.421	1	1.709	1	1	724	1.64	2.227	1	1	2.519	1	724	724	1	724	7.8	2.6	2.9	1.4	724	3.6	16.5	1.4	1.3	43.9	46.4	1.4	1.6	14.156	2.539	1
brp-pta.16-2-1-64.P_4	pta	modest	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
dpm.4-6-25.TminQueuesFull	ma	modest	E	1	118.955	57.512	512	1	1	1	1	1	51.651	1	1	512	1	120.566	1	1.808	1.475	1	1	1	25.346	88.003	14.723	724	3.181	13.77	3.329	29.86	724	84.214	3.452	3.626	724	65.879	70.862	85.843	724	65.855	70.553	724	724	63.755	89.373	84.979	76.36	71.068	65.682	57.926	83.935	66.452	55.746	86.484	78.204	724	193.058	78.944	72.47	128.883	724	251.279	724	724	69.317	724	120.4	170.1	724	300.8	724	512	724	119.8	512	68.0	724	724	64.5	724	724	1
firewire.false-3-200.time_min	mdp	prism	E	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1.922	1	1	1.5	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
stream.100.exp_restarts	ma	prism-ma	E	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	5.287	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	6.606	1	14.5	1	1	1	1	6.5	1	1	1	1	1.5	4.4	1	1	512	1	1
dpm.4-8-100.PminQueuesFull	ma	modest	P	1	369.33	1.852	724	1	1	1	1	1	1.942	1	1	724	1	364.127	1	9.67	8.524	1	1	1	1	1	162.06	724	3.025	172.416	2.688	1	724	1.002	2.79	3.047	724	405.245	512	512	724	428.656	392.298	724	724	424.89	512	512	512	512	182.622	186.155	503.178	432.626	357.781	512	512	724	512	512	498.968	482.467	724	724	724	724	464.128	724	512	512	724	512	724	724	724	724	724	512	724	724	512	724	724	1
firewire.false-36-800.time_min	mdp	prism	E	1	1.519	1.31	265.08	1	1	724	1	1	1	1	1	87.712	724	1.3	1	1	1	1	1	1	1	724	1	2.089	1	1	1	1	1.932	724	1	1	80.698	1.37	1.032	1.726	724	1.223	1.307	724	724	1.401	2.643	1.396	1	1.587	1	1.524	1.627	1	1.296	1.007	1	229.948	1.238	1.698	1	1	67.074	1	724	724	1	724	5.7	1.1	14.5	1	97.5	2.3	724	2.1	1.2	32.1	16.7	10.6	6.7	1.371	1.598	1
csma.4-2.some_before	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	48.3	1.4	1	1	1	67.4	1	1	1	1	3.7	1.9	1	1	1	1	1
wlan.3-0.time_max	mdp	prism	E	1	1	1	42.51	1	4.276	724	1	1	1	724	1	1.261	724	1	1	724	724	1	1	1	4.382	724	724	1.051	1.038	724	1	1	1	724	1	1	1.178	1	1	1.945	1.476	1	1	239.654	285.641	1	1.232	1	1	1	1	1	1	1	1	1	1	481.561	1	1	1	1	1	1	724	453.654	1	512	1.2	1.4	1	1	80.9	1	2.5	1	1	7.6	11.6	1	1	143.711	10.177	1
zeroconf_dl.1000-1-false-30.deadline_min	mdp	prism	P	1	1	1	724	1	1	1	1	1	1	1	1	1	724	11.589	1	724	1	1	1	1	1	724	724	16.366	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	14.185	1	1.994	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	40.674	1	158.5	1.2	1	1	1	6.7	724	1	1	1	14.8	9.1	1	1	724	1	1
csma.2-2.all_before_min	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
eajs.3-150-7.ExpUtil	mdp	prism	E	1	1	1	724	724	724	1	1	1	1	1	1	1	724	1	1	724	1	1	1	1	724	724	724	1.252	724	1	724	1	1	1	1	1	1	1	1	3.837	1	1	1	1	384.058	1	5.727	1	1	1	1	1	1	1	1	1	1	36.39	1	1	1	1	1	1	724	724	1	512	5.0	1	1	1	160.2	1	1	1	1	1.7	68.4	1	1	184.409	1	1
csma.2-4.all_before_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	2.5	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire_dl.3-400.deadline	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1.132	1	1	2.8	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire.false-36-600.time_min	mdp	prism	E	1	1.407	1.33	326.334	1	1	724	1	1	1	1	1	80.801	724	1.308	1	1	1	1	1	1	1	724	1	2.269	1	1	1	1	1.992	724	1	1	79.131	1.316	1	1.549	724	1.232	1.217	724	724	1.486	2.304	1.344	1	1.424	1.133	1.447	1.509	1	1.191	1.036	1	224.585	1.273	1.511	1	1	65.536	1	724	724	1	724	6.0	1.1	13.7	1	84.2	2.3	724	2.1	1.2	29.0	16.7	10.7	7.3	1.377	1.643	1
echoring.100.MinOffline2	mdp	modest	P	3.496	20.176	38.221	724	12.201	16.297	3.615	3.443	10.223	3.618	3.573	10.582	19.986	27.452	27.837	3.463	724	3.462	4.5	3.564	14.132	7.733	19.555	724	20.419	3.425	3.485	3.232	3.434	19.982	3.605	3.44	3.506	20.142	512	3.509	724	3.481	512	512	20.179	724	512	512	3.519	3.526	512	3.618	512	512	3.474	512	3.51	3.542	724	724	15.78	3.48	3.49	3.448	3.487	724	724	3.508	724	179.2	84.4	1	1	512	724	1	1	1	101.1	234.5	1	1	724	19.939	1
firewire.true-3-400.time_sending	mdp	prism	E	1	1.534	15.151	724	3.834	56.174	1	1	1.594	1	1	1.558	1.642	724	2.271	1	2.554	1	5.2	1	2.077	49.095	724	3.146	3.774	2.853	1	2.642	1	1.492	1	1	1	1.684	6.417	1	11.262	1	10.48	11.167	3.304	724	6.198	13.705	1	1	11.633	1	5.284	8.504	1	13.944	1	1	724	2.811	8.596	1	1	1	1	724	724	1	724	9.5	9.8	1	1	48.8	38.2	1	1	1	20.1	47.6	1	1	3.651	1.626	1
wlan.1-0.cost_max	mdp	prism	E	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	724	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	4.497	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	143.344	3.26	1	4.3	1	1	1	1	1	1	1	1	1	1	1	1	1	2.811	1.062	1
csma.2-4.time_min	mdp	prism	E	1	1	1	1.199	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	18.793	1.41	1	3.9	1	1	1	1	1	1	1	1	1	1	1	1	1	20.823	1	1
dpm.4-4-25.PminQueuesFull	ma	modest	P	1	3.039	1	99.528	1	1	1	1	1	1	1	1	100.668	1	3.077	1	1	1	1	1	1	1	1	1	724	1	1	1	1	724	1	1	1	48.084	2.637	2.075	2.899	164.424	2.693	2.775	724	38.435	2.626	2.886	2.55	2.152	2.25	2.313	2.669	2.244	2.58	1.751	2.472	2.065	46.943	3.656	2.614	2.65	1.569	45.835	3.466	724	205.059	2.54	68.5	1.8	10.9	127.7	10.2	128.2	13.3	50.5	8.1	13.5	4.1	18.7	20.1	3.5	724	724	1
echoring.100.MaxOffline2	mdp	modest	P	4.705	21.604	22.505	724	13.7	17.975	4.821	4.635	11.619	5.357	5.019	11.18	21.885	28.57	28.894	4.169	724	4.613	4.6	4.848	14.976	10.937	21.371	724	25.696	4.781	4.656	5.497	4.668	21.597	4.819	5.616	4.81	21.694	14.136	4.758	724	4.645	14.193	14.589	21.698	724	14.698	724	4.729	4.777	15.683	4.594	15.829	16.331	4.349	14.775	4.776	4.894	724	14.756	16.433	4.728	4.693	4.689	4.716	724	724	5.014	724	724	1.4	1	1	512	724	1	1	1	724	724	1	1	724	22.755	1
csma.4-2.all_before_min	mdp	prism	P	1	2.244	2.166	724	1	1	1	1	1	1	1	1	2.138	724	2.57	1	724	1	1	1	1	1	724	724	6.275	1.446	1	1.465	1	2.237	1	1	1	2.218	2.214	1	4.792	1	2.223	2.321	2.136	724	2.228	5.381	1	1	2.602	1	2.655	2.625	1	2.335	1	1	512	2.306	2.523	1	1	1	1	724	724	1	724	10.2	1.6	1	1	724	426.2	1	1	1	60.7	50.4	1	1	724	2.18	1
wlan.6-0.cost_min	mdp	prism	E	6.638	27.006	84.5	724	80.546	124.4	724	6.752	66.84	7.226	7.073	51.981	59.247	724	89.935	5.616	82.112	6.686	225.7	7.005	67.332	255.281	724	61.514	60.784	22.557	9.741	20.554	9.788	34.463	724	13.796	15.869	53.355	38.81	7.438	104.379	124.06	33.605	31.419	512	724	37.72	120.578	6.799	6.927	36.763	7.091	36.383	48.195	5.884	31.189	7.45	7.013	724	31.341	45.626	6.874	6.838	46.824	6.899	724	724	6.682	724	246.8	105.1	87.0	72.4	724	130.7	397.4	70.4	72.0	724	512	71.7	73.1	447.829	34.529	5.616
zeroconf.1000-8-false.correct_min	mdp	prism	P	2.474	512	11.245	724	13.856	8.471	724	8.108	2.22	11.548	14.058	2.062	724	724	512	2.488	724	724	3.9	3.259	2.29	7.704	724	724	13.036	30.27	724	31.76	8.138	13.307	724	33.384	33.422	724	512	24.889	25.458	724	512	512	724	724	512	512	512	512	512	512	512	512	512	724	26.581	512	724	724	24.383	512	724	724	724	724	724	512	724	468.8	724	724	724	724	512	724	267.2	512	724	724	724	724	724	724	2.062
zeroconf.1000-2-true.correct_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	9.517	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	9.817	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.20-6-true.correct_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	288.099	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	284.211	724	1	1	1	1	1	1	1	1	1	1	1	724	1	1	724	2.851	3.241	1
consensus.4-2.c2	mdp	prism	P	1	1	1	2.558	1	1	724	1	1	1	1	1	1.427	724	1	1	512	512	1	1	1	1	724	512	1	1	724	1	1	1	724	1	1	1.433	1	1	1	15.827	1	1	136.579	2.965	1	1	1	1	1	1	1	1	2.704	1	1	1	5.088	1	1	2.698	1	1	1.137	512	156.208	2.728	10.6	1	1	1	1	1.3	1	3.0	1	1	2.5	1	1	2.2	7.936	4.95	1
zeroconf_dl.1000-1-false-50.deadline_min	mdp	prism	P	1	1.123	1	724	1	1	1	1	1	1	1	1	1.297	724	148.038	1	724	1	1	1	1	1	724	724	183.226	1	1	1	1	1.197	1	1	1	1.247	1	1	1.2	1	1	1	1.179	724	1	11.715	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	724	1	724	4.8	1	1	1	52.7	724	1	1	1	59.1	176.2	1	1	724	1.429	1
csma.2-2.some_before	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire.true-3-800.time_max	mdp	prism	E	1.758	6.849	136.758	724	18.39	488.608	1.883	1.71	13.673	1.951	1.839	13.394	7.179	724	15.443	1.682	16.159	1.706	43.3	1.999	22.168	234.451	724	27.937	35.285	11.572	1.77	10.277	1.815	6.902	1.872	1.76	1.739	6.996	240.062	1.86	63.536	2.097	512	512	10.448	724	212.429	119.865	1.804	1.838	126.119	1.99	17.967	186.613	1.829	95.978	1.827	1.702	724	14.562	74.704	1.822	1.879	1.909	1.748	724	724	1.851	724	60.2	133.6	2.8	2.9	512	40.2	3.0	2.7	2.7	412.5	512	2.7	2.8	28.412	6.958	1.682
dpm.4-4-5.PminQueue1Full	ma	modest	P	1	1	1	24.035	1	1	1	1	1	1	1	1	23.845	1	1	1	1	1	1	1	1	1	1	1	301.692	1	1	1	1	298.868	1	1	1	25.384	1.635	1.345	2.119	84.173	1.864	1.858	724	26.668	1.656	2.109	1.663	1.346	1.614	1	1	1.615	1.649	1.187	1.737	1.276	25.037	1	1.432	1.67	1	23.757	1	724	80.521	1.606	29.7	1	2.9	48.8	5.7	47.0	9.0	30.0	4.6	9.6	3.1	11.2	9.8	2.3	724	724	1
firewire.true-36-200.time_min	mdp	prism	E	11.258	44.318	55.18	724	14.194	11.98	724	11.318	9.011	12.42	10.851	14.831	113.579	724	48.026	8.791	22.226	11.076	21.3	11.624	9.546	17.621	724	57.686	94.218	37.047	16.291	29.332	16.587	53.405	724	14.159	18.121	122.899	51.183	11.948	61.205	512	47.087	47.208	724	724	55.76	109.562	11.831	11.654	51.724	12.013	49.78	56.658	9.597	47.019	12.084	11.971	724	45.69	59.684	11.97	11.652	77.273	11.899	724	724	11.676	724	724	40.2	22.5	9.1	724	91.6	724	10.0	9.7	724	724	19.3	16.2	47.586	43.265	8.791
zeroconf.1000-8-true.correct_min	mdp	prism	P	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	1	1	1	1	724	724	1	1	724	1	1	1	724	1	1	1	1	1	1	1	1	1	368.521	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	367.412	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	5.529	6.478	1
beb.4-8-7.GaveUp	mdp	modest	P	13.887	37.309	27.191	724	16.556	15.555	14.146	13.681	13.012	13.509	14.125	11.088	36.746	724	37.957	12.121	156.807	13.933	10.2	14.082	13.782	15.564	724	202.801	41.329	13.923	13.733	16.062	13.959	38.202	14.216	16.093	14.003	36.351	27.837	13.712	161.178	13.528	30.165	28.758	36.53	724	29.782	60.796	13.579	13.492	29.664	13.812	29.029	30.712	12.062	28.149	13.532	13.251	724	27.637	30.621	13.703	13.784	13.574	13.7	724	724	13.996	724	724	25.0	5.8	5.9	724	39.8	5.9	5.7	5.7	724	130.8	5.7	6.0	724	37.432	5.7
firewire_dl.36-600.deadline	mdp	prism	P	1	1	1	56.883	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	154.583	1	1	1	1	1	1	1	1	1	1	1	1	44.554	1	1	1	1	1	1	724	512	1	724	4.5	1	1	1	6.5	1.1	1	1	1	2.8	9.3	1	1	1.335	1	1
erlang.10-10-5.PminReach	ma	modest	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.1000-2-false.correct_min	mdp	prism	P	1	1	1	724	1	1	724	1	1	1	1	1	724	724	1	1	724	724	1	1	1	1	724	724	1	1	724	1	1	1	724	1	1	122.939	2.507	1	1	512	2.528	2.529	724	69.124	2.527	2.675	2.943	2.82	2.724	3.226	3.259	2.725	2.352	22.342	1	2.907	126.359	78.383	1	2.806	23.636	64.792	79.349	724	512	2.723	470.2	4.4	6.6	12.8	24.4	16.7	5.6	352.6	5.2	6.2	18.5	17.4	17.9	19.1	58.328	63.328	1
erlang.5000-100-50.TminReach	ma	modest	E	1	1	1	2.883	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	2.573	1	1	1	1	1	1	1	1	1	1	1	1	1.413	1	1	1	1	1	1	110.292	2.473	1	6.6	1.8	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
resource-gathering.1300-100-100.expsteps	mdp	prism	E	8.97	18.542	724	724	724	724	724	724	9.522	16.992	724	3.657	248.729	724	29.135	8.308	724	724	17.2	8.054	10.445	724	724	724	203.494	724	724	724	724	58.409	724	724	724	131.675	724	20.035	73.072	29.325	249.674	252.9	307.811	724	724	329.287	18.312	20.215	259.755	16.549	329.691	335.526	18.367	724	19.897	18.159	724	724	73.35	18.242	35.117	28.201	27.925	724	724	18.591	724	512	512	15.3	12.2	724	437.5	37.8	36.2	15.0	427.2	212.1	12.2	40.9	34.245	47.785	3.657
stream.10.exp_buffertime	ma	prism-ma	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.1000-6-false.correct_max	mdp	prism	P	2.765	28.418	4.676	724	724	724	724	724	2.644	4.895	724	2.352	724	724	44.346	2.526	724	724	1	3.107	2.601	724	724	724	724	724	724	724	724	88.553	724	724	724	724	383.3	472.923	480.789	724	367.95	399.386	724	724	447.853	512	467.379	424.189	499.191	468.587	461.104	472.07	396.27	471.313	442.355	512	724	724	512	443.835	512	724	724	724	724	387.538	724	80.5	512	724	512	724	724	724	81.1	724	724	512	512	724	724	724	1
beb.3-4-3.GaveUp	mdp	modest	P	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
brp-pta.16-2-1-64.P_3	pta	modest	P	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	47.259	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1
zeroconf_dl.1000-1-true-20.deadline_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1.002	1	1	1.8	1	1	1	1	1	1	1	1	1	1	1	1	1	8.354	1	1
firewire.true-3-600.time_sending	mdp	prism	E	1	3.609	137.835	724	28.692	248.334	724	1.29	6.663	1.066	1.137	6.168	3.792	724	6.668	1	9.599	1	19.9	1	11.413	210.649	724	8.125	10.213	5.627	1.019	5.378	1.288	3.62	724	1	1.077	3.856	20.387	1.054	28.69	1.346	88.643	89.843	7.766	724	20.245	30.46	1	1	79.105	1	9.564	27.207	1.027	77.912	1.05	1.108	724	8.653	25.588	1.043	1.183	1.089	1.089	724	724	1.007	724	32.1	36.9	1.5	1.5	242.0	146.6	1.7	1.5	1.6	124.9	512	1.5	1.5	11.121	3.873	1
zeroconf_dl.1000-1-true-10.deadline_min	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	22.42	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	135.246	1	1
dpm.6-8-5.PminQueuesFull	ma	modest	P	54.672	724	724	724	192.853	62.002	79.495	70.823	43.211	724	207.511	44.648	724	67.311	724	56.482	724	724	28.5	64.044	50.543	114.111	172.247	724	724	724	724	724	126.574	724	175.574	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	28.5
zeroconf-pta.100.incorrect	pta	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
stream.500.exp_buffertime	ma	prism-ma	E	1	2.334	2.435	724	1	1.146	1	1	1	1	1	1	2.478	1.165	2.459	1	1.268	1	1	1	1	1	1.075	1.784	5.175	1	1	1	1	2.709	1	1	1	2.116	2.342	1	81.051	1	1.599	1.552	2.236	724	2.332	74.922	1	1	1.91	1	1.981	2.517	1	1.615	1	1	724	1.56	2.763	1	1	1	1	724	724	1	724	724	1.3	1	1	724	2.1	1	1	1	724	478.1	1	1	724	2.26	1
wlan.0-0.num_collisions	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1.084	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	2.226	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
breakdown-queues.8.Max	ma	modest	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1.995	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	251.017	2.133	1	1.6	1	1	1	1	1	1	1	1	1	1	1	1	1	724	444.321	1
zeroconf.20-4-true.correct_min	mdp	prism	P	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	1	1	1	1	724	724	1	1	724	1	1	1	724	1	1	1	1	1	1	1	1	1	15.294	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	15.269	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1.159	1.197	1
breakdown-queues.16.Max	ma	modest	P	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	12.11	1	1	1	1	1	1	1	1	1	1	1	1	1	2.334	1	1	1	1	1	1	724	10.589	1	6.1	1	1.2	1	1	2.8	1	1	1	1	1.3	2.0	1	1	724	724	1
firewire_abst.36.time_min	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan.2-0.time_max	mdp	prism	E	1	1	1	5.65	1	1	724	1	1	1	1	1	1	724	1	1	1.866	1	1	1	1	1	724	5.494	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	24.047	19.726	1	1	1	1	1	1	1	1	1	1	1	1	27.592	1	1	1	1	1	1	724	31.556	1	46.6	1	1	1	1	5.8	1	1	1	1	1.3	1.7	1	1	10.548	1	1
readers-writers.5.exp_time_many_requests	ma	greatspn	E	724	1	1	1	1	724	1	724	724	1	1	724	1	1	1	724	1	1	724	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	724	1
cdrive.3.goal	mdp	ppddl	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
consensus.2-8.steps_max	mdp	prism	E	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	724	1	1	1	724	1	1	1	1	1	1	1	1	1	1.548	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire.false-3-400.time_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	3.466	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	9.335	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
stream.1000.exp_restarts	ma	prism-ma	E	1.391	9.875	8.886	724	4.161	6.278	1.458	1.369	3.382	1.493	1.439	3.096	10.094	6.993	10.987	1.326	724	1.413	5.5	1.415	4.074	3.845	4.654	724	29.952	1.905	1.387	1.8	1.386	9.864	1.438	1.332	1.401	9.259	15.855	1.39	512	1.368	5.845	6.181	9.311	724	15.887	512	1.429	1.409	6.94	1.408	6.546	22.205	1.414	6.221	1.438	1.368	724	5.801	22.189	1.392	1.365	1.38	1.37	724	724	1.367	724	512	5.0	1	1	724	724	1	1	1	724	724	1	1	724	10.024	1
wlan.5-0.time_min	mdp	prism	E	1.539	6.597	14.976	724	7.86	12.921	724	1.586	6.92	1.803	1.585	7.568	19.79	724	14.206	1.286	10.924	1.527	22.8	1.612	7.054	23.83	724	14.244	15.033	4.83	2.194	4.628	2.331	8.514	724	3.005	3.308	15.487	8.405	1.678	12.615	26.726	6.355	6.516	335.754	724	8.11	16.679	1.675	1.683	8.1	1.584	7.962	9.22	1.382	6.605	1.716	1.635	724	6.475	8.94	1.582	1.612	11.405	1.624	724	724	1.658	724	37.0	23.9	15.3	9.4	724	21.5	70.0	9.5	8.9	369.9	492.4	10.1	9.7	72.358	9.029	1.286
readers-writers.20.exp_time_many_requests	ma	greatspn	E	1	724	512	724	1.233	1.189	2.074	1.525	1	512	1.281	1.082	724	1.577	724	1.187	83.954	94.696	2.3	1.132	1.072	1	1.083	85.331	724	1	95.569	1	1	724	1.23	1	1	724	512	302.434	261.763	724	512	512	724	724	512	293.147	290.652	240.433	237.009	263.414	258.762	253.496	512	203.738	290.637	297.866	724	512	364.043	512	230.447	724	724	724	724	512	724	512	309.5	724	259.3	724	724	724	512	724	439.4	512	512	484.7	724	724	1
wlan_dl.3-80.deadline	mdp	prism	P	1	3.265	1	4.517	1	1	1	1	1	1	1	1	3.463	724	3.381	1	1	1	1	1	1	1	724	1	3.439	1	1	1	1	3.26	1	1	1	3.284	1	1	1	1	1	1	3.299	3.648	1	1	1	1	1	1	1	1	1	1	1	1	4.634	1	1	1	1	1	1	54.051	14.515	1	120.2	1.3	1	1.2	1.2	21.4	1	1.2	1.2	1.2	1.4	1.8	1.2	1.1	5.038	3.429	1
consensus.2-2.c2	mdp	prism	P	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
wlan.2-0.time_min	mdp	prism	E	1	1	1	3.241	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	3.268	32.647	1	1	1	1	1	1	1	1	1	1	1	1	38.153	1	1	1	1	1	1	512	36.302	1	73.7	1	1	1	1	11.2	1	1.1	1	1	1.3	1	1	1	1	1	1
firewire_abst.36.time_max	mdp	prism	E	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
breakdown-queues.16.Min	ma	modest	P	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	8.53	4.501	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	5.865	1	8.6	1	1.1	1	1	3.3	1.6	1	1	1	1.8	1.5	1	1	724	724	1
zeroconf.20-4-true.correct_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	75.965	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	73.807	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	724	1.262	1.328	1
wlan.5-0.time_max	mdp	prism	E	1.364	6.195	25.061	724	21.032	218.496	724	5.433	16.137	2.599	724	17.502	33.895	724	17.583	1.314	724	724	49.5	1.628	26.658	213.679	724	724	13.423	8.035	724	7.8	5.297	6.654	724	3.094	3.11	28.416	8.901	1.635	86.888	23.392	7.87	8.58	724	724	8.289	87.826	1.537	2.272	10.192	1.655	10.401	11.138	1.625	9.242	1.677	1.596	724	6.632	10.383	1.585	1.543	15.211	1.516	724	724	1.591	724	29.5	18.7	11.9	9.6	724	21.8	43.2	6.9	6.7	305.1	512	7.0	7.3	724	98.402	1.314
consensus.2-8.steps_min	mdp	prism	E	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1
firewire.false-3-400.time_min	mdp	prism	E	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1.863	1	1	1.5	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
flexible-manufacturing.9-1.M2Fail_E	ma	greatspn	E	126.252	724	512	724	128.154	236.776	512	275.568	129.087	512	127.727	512	724	512	724	512	150.119	162.926	372.8	512	512	107.544	512	22.102	724	1	22.347	1	135.282	724	512	1	1	724	374.655	277.017	104.27	724	348.653	409.653	724	724	377.268	104.601	79.125	225.768	236.357	313.686	344.778	301.576	512	222.329	79.165	280.133	724	350.428	278.651	507.119	267.313	724	512	724	724	508.028	724	214.9	298.2	724	201.6	724	512	724	217.8	512	308.9	512	512	291.2	724	724	1
dpm.6-8-5.TminQueuesFull	ma	modest	E	147.592	724	724	724	363.004	199.691	250.402	214.977	117.286	724	374.272	354.536	724	341.406	724	369.364	724	724	187.6	182.391	147.783	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	117.286
erlang.5000-100-5.TminReach	ma	modest	E	1	1	1	2.84	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	2.645	1	1	1	1	1	1	1	1	1	1	1	1	1.399	1	1	1	1	1	1	115.729	2.481	1	6.6	1.8	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.1000-6-false.correct_min	mdp	prism	P	1	13.762	4.173	724	5.398	2.689	724	2.667	1	4.7	5.728	1	724	724	128.162	1	724	724	1.3	1.156	1	2.02	724	724	5.044	5.349	724	5.067	2.373	5.558	724	5.175	5.505	724	109.615	10.833	10.633	724	106.767	93.542	724	724	115.303	194.512	212.286	108.429	116.03	134.8	120.283	116.445	99.528	724	10.284	117.579	724	724	10.08	106.527	724	724	724	724	724	101.638	724	117.6	512	512	724	512	283.1	724	96.8	224.7	724	512	512	724	724	724	1
brp-pta.16-2-1-64.P_2	pta	modest	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	104.497	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1
breakdown-queues.8.Min	ma	modest	P	1	1	1	1.635	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	2.044	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	370.107	1.801	1	1.8	1	1	1	1	1	1	1	1	1	1	1	1	1	724	454.677	1
zeroconf_dl.1000-1-true-10.deadline_max	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf_dl.1000-1-true-20.deadline_min	mdp	prism	P	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1
csma.2-6.some_before	mdp	prism	P	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1.4	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire.true-36-200.time_max	mdp	prism	E	10.317	37.964	724	724	261.604	512	724	20.728	25.122	15.031	12.352	27.435	184.7	724	108.529	9.187	39.228	9.509	178.3	10.338	38.851	416.619	724	136.088	226.838	97.051	10.97	87.525	16.011	43.148	724	10.735	9.733	724	724	20.504	512	512	724	724	724	724	724	724	14.337	14.911	724	19.921	724	724	14.3	724	15.593	14.571	724	512	724	13.787	25.123	191.596	15.291	724	724	14.043	724	512	724	29.6	52.9	724	724	512	20.2	25.2	724	724	36.4	27.0	82.878	39.023	9.187
firewire.true-3-800.time_min	mdp	prism	E	1.926	7.398	10.266	724	3.443	3.255	1.951	1.951	2.389	2.186	2.226	3.971	7.931	724	9.238	1.665	5.61	1.906	4.2	1.919	2.339	11.397	724	14.004	18.087	6.192	3.179	5.784	3.044	9.8	3.259	2.985	3.454	7.49	9.362	2.158	11.965	2.256	8.217	8.249	7.908	724	9.584	13.554	1.949	2.005	9.613	2.693	9.038	11.228	1.918	8.583	2.058	2.054	724	8.593	10.658	2.197	2.287	2.01	2.197	724	724	2.073	724	53.4	7.5	1.5	1.5	512	8.5	1.8	1.5	1.4	273.3	243.7	1.3	1.4	9.613	7.33	1.3
zeroconf_dl.1000-1-false-50.deadline_max	mdp	prism	P	1.382	2.249	1.935	724	724	724	1.258	1.702	1.298	1.62	1.35	1.284	2.596	724	2.536	1.428	724	1.27	1	1.359	1.431	724	724	724	3.617	724	1.137	724	1.274	2.276	1.278	1.554	1.184	2.234	1.771	1.277	3.369	1.395	1.741	1.855	2.38	724	1.765	3.506	1.736	1.734	1.542	2.183	2.339	1.547	1.362	1.561	1.119	1.193	724	2.008	2.115	1.156	1.53	1.131	1.676	724	724	1.544	724	3.9	1.7	1	1	22.7	724	1	1	1	15.0	20.4	1	1	724	2.635	1
zeroconf.20-6-true.correct_min	mdp	prism	P	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	246.753	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	245.924	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	2.454	2.508	1
zeroconf.1000-8-false.correct_max	mdp	prism	P	6.691	139.276	11.13	724	724	724	724	724	6.146	12.083	724	6.04	724	724	127.554	6.768	724	724	1.6	7.902	6.95	724	724	724	724	724	724	724	724	482.502	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	1.6
zeroconf.1000-2-true.correct_min	mdp	prism	P	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	724	724	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	10.68	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	10.693	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
consensus.2-2.disagree	mdp	prism	P	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
zeroconf.1000-2-false.correct_max	mdp	prism	P	1	1	1	724	724	724	724	724	1	1	724	1	724	724	1	1	724	724	1	1	1	724	724	724	1.513	724	724	724	724	1	724	724	724	46.491	1.37	1.484	1.507	724	1.342	1.469	724	44.982	1.423	1.468	1.365	1.235	1.53	1.77	1.713	1.529	1.306	4.665	1.433	1.357	49.345	7.776	1.539	1.314	4.455	42.468	13.289	724	724	1.403	392.5	1.4	6.4	724	8.0	7.0	2.3	306.4	1.7	2.2	5.8	14.7	15.3	4.9	724	724	1
pacman.60.crash	mdp	prism	P	3.559	11.394	9.615	724	4.441	3.073	4.027	3.969	2.566	3.633	3.824	2.495	12.341	3.231	12.058	3.55	724	3.602	1	3.716	2.618	4.576	5.065	724	40.39	16.257	3.624	12.653	3.567	11.407	3.98	3.551	4.165	11.48	29.439	3.814	27.883	3.757	31.616	30.857	11.405	724	28.244	37.044	3.599	3.733	20.171	4.224	19.953	19.417	3.666	12.793	3.597	3.608	724	29.448	10.535	4.175	3.569	3.564	4.049	724	724	3.695	724	11.7	19.6	1.9	1.9	345.8	724	1.8	1.9	1.9	512	724	1.9	1.9	724	12.544	1
dpm.4-4-25.TminQueuesFull	ma	modest	E	1	3.791	8.349	59.934	1	1	1	1	1	9.889	1	1	59.417	1	3.778	1	1	1	1	1	1	1	1.9	1	724	1	1	1	1.045	724	2.042	1	1	85.556	2.786	3.002	3.895	326.994	4.164	4.175	724	246.714	2.651	3.731	3.574	3.742	3.817	3.259	2.509	3.099	2.759	2.776	3.757	2.992	512	7.499	3.195	2.794	5.146	119.953	7.854	724	442.835	2.711	333.4	4.6	15.5	181.6	18.0	164.6	14.3	724	4.9	12.4	6.7	24.3	24.1	5.6	724	724	1
zeroconf.1000-8-true.correct_max	mdp	prism	P	1	1	1	1	724	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	724	1	724	1	1	1	724	724	1	724	724	1	724	724	724	512	724	724	724	724	724	724	724	724	724	724	1	1	724	1	724	724	724	1	724	724	512	724	724	1	724	724	1	724	1	724	1	724	724	724	724	724	724	6.325	6.574	1
wlan.1-0.cost_min	mdp	prism	E	1	1	1	1	1	1	724	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	132.437	3.604	1	7.2	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
firewire.true-3-200.time_sending	mdp	prism	E	1	1	1	136.731	1	4.365	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	4.094	724	1	1	1	1	1	1	1	1	1	1	1	1.03	1	1	1	1.27	1.271	2.623	102.682	1	1	1	1	1.362	1	1	1.223	1	1.216	1	1	109.917	1	1.17	1	1	1	1	724	506.65	1	511.2	1.2	1	1	1	4.1	5.6	1	1	1	2.5	6.5	1	1	1	1	1
firewire.false-36-600.time_max	mdp	prism	E	1	1.587	4.241	487.431	4.415	1	1	1	1	4.97	2.367	1	157.192	1	1.472	1	1	1	1	1	1	1	2.756	724	8.637	2.649	1.667	2.447	1	5.755	1	1	1	724	3.821	6.717	5.657	724	3.286	3.419	724	512	3.939	5.918	4.261	2.953	3.759	6.61	4.177	4.627	3.666	16.24	7.172	4.308	724	6.5	12.024	3.659	16.866	181.308	7.571	724	724	3.584	724	6.0	13.3	9.9	20.2	47.2	9.6	512	2.7	7.8	27.2	26.9	18.0	10.7	1.361	1.522	1
echoring.100.MaxOffline3	mdp	modest	P	4.772	21.919	22.202	724	13.467	18.972	4.887	4.806	11.547	4.709	5.123	10.915	22.578	28.276	31.029	4.211	724	4.636	5.0	5.065	15.153	11.424	21.317	724	25.134	4.914	4.721	5.579	4.788	21.681	4.671	5.769	5.177	22.023	14.426	4.853	724	4.734	14.452	15.105	21.896	724	15.024	724	4.801	4.79	16.969	4.8	16.186	15.844	4.309	15.394	4.785	4.856	724	14.699	17.063	4.843	4.69	4.686	4.681	724	724	4.782	724	724	1.3	1	1	512	724	1	1	1	724	724	1	1	724	22.7	1
brp-pta.64-12-32-256.P_4	pta	modest	P	5.664	33.919	5.505	724	5.584	5.535	5.596	5.509	5.561	5.576	5.533	4.33	34.313	5.237	34.617	4.319	5.565	5.67	1.8	5.691	5.695	5.307	5.113	5.284	35.284	5.672	5.461	5.473	5.455	34.709	5.584	5.655	5.495	34.373	4.259	5.632	4.289	5.622	4.213	4.156	35.64	4.147	5.67	4.155	5.51	5.627	4.144	5.856	4.225	4.207	4.317	4.213	5.705	5.808	31.944	4.252	4.183	5.569	5.608	5.648	5.733	33.269	4.127	5.785	1.4	1.5	1.4	12.4	12.8	1.5	1.5	12.5	13.1	12.4	1.4	1.4	12.7	12.5	33.671	35.336	1.4
wlan.6-0.cost_max	mdp	prism	E	5.97	25.985	187.12	724	147.788	724	724	17.042	132.332	8.181	8.501	125.656	135.695	724	108.93	5.926	724	724	342.5	7.031	323.552	724	724	724	55.671	46.982	724	47.857	19.722	27.33	724	11.406	12.129	133.731	43.092	7.059	418.117	114.715	33.719	33.697	724	724	41.156	241.695	6.548	7.848	35.473	6.846	37.087	51.139	6.455	39.094	6.919	6.046	724	28.949	46.215	6.609	6.299	84.158	6.42	724	724	6.454	724	134.2	131.1	73.7	54.8	724	180.2	241.2	48.7	48.9	724	724	49.4	51.9	724	724	5.926
echoring.100.MinOffline3	mdp	modest	P	3.474	19.868	38.112	724	12.167	16.563	3.715	3.574	10.202	3.746	3.473	10.72	20.115	27.484	27.721	3.508	724	3.528	5.0	3.621	13.334	7.931	18.59	724	20.272	3.421	3.551	3.371	3.471	20.077	3.703	3.49	3.627	20.327	512	3.564	724	3.588	512	512	20.347	724	512	504.984	3.539	3.538	512	3.478	464.647	512	3.544	512	3.534	3.582	724	724	15.766	3.583	3.623	3.495	3.561	724	724	3.584	724	186.5	82.5	1	1	512	724	1	1	1	108.3	341.9	1	1	724	21.077	1
csma.4-2.all_before_max	mdp	prism	P	1	2.558	2.509	724	724	724	1	1	1	1	1	1	2.667	724	3.013	1	724	1	1	1	1	724	724	724	7.184	724	1	724	1	2.785	1	1	1	2.618	2.446	1	5.103	1	2.521	2.546	2.609	724	2.553	5.557	1	1	2.951	1.019	3.155	2.857	1	2.577	1	1	512	2.665	2.773	1	1	1	1	724	724	1	724	11.7	1.6	1	1	724	2.9	1	1	1	88.8	15.7	1	1	724	2.733	1
wlan.2-0.num_collisions	mdp	prism	E	1	1	1	2.783	1	1	1	1	1	1	1	1	1	724	1	1	724	724	1	1	1	1	724	1.59	1	1	724	1	1	1	724	1	1	1	1	1	1	1	1	1	23.162	1.299	1	1	1	1	1	1	1	1	1	1	1	1	2.541	1	1	1	1	1	1	154.057	4.667	1	7.2	1	1	1	1	2.4	1	1	1	1	1.8	1	1	1	2.263	1	1
csma.2-4.time_max	mdp	prism	E	1	1	1	1.157	1	1	1	1	1	1	1	1	1	724	1	1	724	724	1	1	1	1	724	724	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	26.337	1.391	1	2.9	1	1	1	1	1	1	1	1	1	1	1	1	1	22.139	1	1


==> plotdata/scatter-qvbs-hard.csv <==
benchmark	Type	Orig	Prop	Storm.vi-mecq-topo	Storm.vi2pi-mecq-topo-exactlu	Storm.vi2lp-gurobi-nobnds	Storm.vi2lp-soplex-exactnobnds	Storm.vi2pi-gmres	Storm.vi2pi-vi	Storm.vi2pi-mecq-topo-ovi	Storm.vi2pi-mecq-topo-vi	Storm.vi-mecq	Storm.vi2lp-mecq-topo-gurobi	Storm.vi2pi-mecq-topo-gmres	Storm.vi	Storm.vi2lp-mecq-topo-soplex-exact	Storm.vi2pi-ovi	Storm.vi2pi-exactlu	Storm.vi-topo	Storm.vi2pi-lu	Storm.vi2pi-mecq-topo-lu	mcsta.vi	Storm.ovi-topo	Storm.ovi	Storm.pi-vi	Storm.pi-ovi	Storm.pi-lu	Storm.pi-exactlu	Storm.pi-mecq	Storm.pi-mecq-topo-lu	Storm.pi	Storm.pi-mecq-topo-vi	Storm.pi-mecq-topo-exactlu	Storm.pi-mecq-topo-ovi	Storm.pi-topo	Storm.pi-mecq-topo	Storm.lp-mecq-topo-soplex-exact	Storm.lp	Storm.lp-mecq-topo-gurobi-4autoinit	Storm.lp-gurobi-4autoiniteq	Storm.lp-mecq-topo-glpk	Storm.lp-nobnds	Storm.lp-gurobi-4dualsimplnobnds	Storm.lp-mecq-topo-z3-exact	Storm.lp-soplex-nobnds	Storm.lp-mecq	Storm.lp-gurobi-4autoeq	Storm.lp-mecq-topo-gurobi-4autoeq	Storm.lp-mecq-topo-gurobi-4autonobnds	Storm.lp-gurobi-4autonobnds	Storm.lp-mecq-topo-gurobi-16auto	Storm.lp-gurobi-16autonobnds	Storm.lp-gurobi-4auto	Storm.lp-topo	Storm.lp-gurobi-4barriernobnds	Storm.lp-mecq-topo-gurobi-4autoiniteq	Storm.lp-mecq-topo-gurobi-4auto	Storm.lp-soplex-exactnobnds	Storm.lp-gurobi-4primalsimplnobnds	Storm.lp-gurobi-4autoinit	Storm.lp-mecq-topo-gurobi-4dualsimpl	Storm.lp-mecq-topo-gurobi-4barrier	Storm.lp-mecq-topo-soplex	Storm.lp-mecq-topo-gurobi-4primalsimpl	Storm.lp-z3-exactnobnds	Storm.lp-glpk-nobnds	Storm.lp-mecq-topo	mcsta.lp-lpsolve-mono	mcsta.lp-copt-mono	mcsta.lp-gurobi-mono	mcsta.lp-glop-topo	mcsta.lp-gurobi-topo	mcsta.lp-glop-mono	mcsta.lp-highs-mono	mcsta.lp-lpsolve-topo	mcsta.lp-copt-topo	mcsta.lp-highs-topo	mcsta.lp-mosek-mono	mcsta.lp-cplex-mono	mcsta.lp-cplex-topo	mcsta.lp-mosek-topo	Storm.rs-exact	Storm.rs-mecq-topo-exact	best
ftwc.4-5.TimeMax	ma	modest	E	724	4.208	1.515	2.661	1.975	268.224	724	724	724	1	1	724	1.024	10.266	17.359	724	724	724	724	1.12	5.805	265.763	20.475	724	18.071	1	724	1	724	18.061	724	1	1	1	1	1	1	1	1	1	724	1	1	1	1	1	1	1	1	1	1	1	1	1	1.279	1	1	1	1	724	1	724	1	1	724	1	1	724	1	724	1	1	1	1	1	1	1	1	724	724	1
readers-writers.20.pr_network	ma	greatspn	P	1.116	724	1.835	724	1.638	1.614	2.261	1.497	1.146	2.005	1.703	1	724	2.192	724	1.014	96.413	96.337	2.4	1.439	1.459	1	1.481	97.239	724	1	99.683	1	1	724	1.457	1	1	724	512	229.565	263.374	724	512	512	724	724	512	315.163	265.929	253.586	251.409	227.627	241.707	249.478	512	267.752	255.866	237.63	724	512	285.206	512	220.414	724	512	724	724	512	724	512	411.8	724	281.4	724	724	724	512	724	512	724	724	512	724	724	1
wlan.5-0.num_collisions	mdp	prism	E	1.343	5.61	20.549	724	19.928	282.676	724	5.12	11.64	1.625	2.011	13.078	27.815	724	12.602	1.381	724	724	38.7	1.595	28.28	238.55	724	724	10.824	6.909	724	6.952	4.23	5.687	724	2.47	2.514	29.851	7.602	2.207	14.707	30.069	7.31	7.226	724	724	7.336	13.968	1.64	2.443	8.257	1.672	7.808	8.544	1.74	8.261	1.738	1.758	724	6.333	8.847	1.751	1.784	26.298	1.601	724	724	1.802	724	24.2	20.1	14.5	11.6	512	85.0	37.9	6.8	16.3	512	123.7	7.4	7.4	724	9.597	1.343
dpm.8-4-5.TminQueuesFull	ma	modest	E	183.669	724	724	724	234.338	250.886	317.281	278.099	144.57	724	262.574	389.354	724	298.209	724	433.333	724	724	246.2	230.642	191.335	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	144.57
polling-system.3-3-5.TmaxBothFull	ma	modest	E	724	26.546	33.328	34.441	37.628	724	512	724	724	24.547	27.054	724	25.293	724	1	724	35.164	26.349	724	512	724	724	724	1	1	1	1	1	724	1	724	1	1	2.551	1	1.282	1.137	20.42	1.21	1.328	724	2.62	1	1.008	1.1	1.233	1.252	1.275	1.749	1.182	1.287	2.725	1.1	1.252	2.446	11.525	1.181	1.264	2.109	1.724	11.963	724	30.382	1.298	5.9	1	7.5	724	1.2	724	1.8	4.8	1	1.9	5.7	2.8	3.5	56.6	724	724	1
wlan.6-0.time_max	mdp	prism	E	6.078	27.624	182.13	724	166.469	724	724	19.465	131.775	8.564	7.707	132.656	136.174	724	109.17	5.984	724	724	360.7	6.87	332.634	724	724	724	55.461	73.042	724	71.096	24.175	25.922	724	10.638	10.931	114.386	37.054	6.854	512	111.344	35.396	37.242	724	724	40.971	512	6.171	7.703	41.673	6.355	40.321	53.7	6.621	50.442	7.221	6.326	724	32.407	50.375	6.649	6.095	60.36	6.352	724	724	6.706	724	137.2	123.0	75.4	52.5	724	166.1	252.7	48.0	50.4	724	512	51.9	52.5	724	724	5.984
wlan.5-0.cost_max	mdp	prism	E	1.354	6.057	21.318	724	27.419	258.588	724	4.867	11.908	2.266	724	12.234	34.221	724	13.036	1.349	724	724	40.0	1.569	32.422	244.746	724	724	13.436	8.734	1.37	8.353	4.787	6.631	724	3.044	3.146	34.207	7.366	1.7	44.614	23.72	7.328	7.527	724	724	8.003	44.838	1.486	2.156	8.787	1.617	8.069	9.852	1.471	9.474	1.636	1.526	724	6.779	10.526	1.517	1.653	20.869	1.628	724	724	1.478	724	32.6	26.4	12.2	9.6	724	21.8	44.9	6.8	7.0	512	724	7.5	7.1	724	176.134	1.349
ftwc.8-5.TimeMax	ma	modest	E	724	512	9.233	29.872	11.123	512	724	724	724	2.241	2.234	724	12.745	724	512	724	724	724	724	9.199	38.662	512	724	724	512	1	724	1	724	512	724	1	1	9.732	1.371	1	1.441	2.63	1.386	1.355	724	6.618	1.368	1.401	1	1	1.491	1	1.68	1.473	1	40.42	1	1	28.094	13.11	1.47	1	1.749	724	7.983	724	14.315	1	724	1	24.0	724	1	724	2.1	724	724	1	1.5	4.4	1.3	1	724	724	1
consensus.6-2.disagree	mdp	prism	P	11.968	21.772	28.773	724	55.86	190.521	724	147.483	17.141	21.615	23.73	16.695	724	724	20.839	11.708	724	724	34.9	16.012	22.395	213.926	724	724	724	512	724	512	115.057	45.612	724	241.653	64.249	724	126.787	194.868	343.432	724	137.446	124.058	724	724	125.07	325.439	70.125	62.982	131.236	114.917	134.617	142.369	724	724	206.464	61.803	724	512	398.208	724	81.325	512	724	724	724	724	724	369.2	724	379.2	512	724	724	724	724	512	724	724	724	724	724	724	11.708
wlan.6-0.time_min	mdp	prism	E	6.675	27.279	79.445	724	69.44	123.44	724	6.963	67.821	7.534	7.073	54.071	58.102	724	98.789	5.697	76.51	6.797	219.4	7.059	71.855	199.685	724	58.25	58.514	20.989	9.344	18.982	9.681	36.215	724	12.386	13.582	52.388	38.625	7.415	57.695	137.697	32.814	33.421	724	724	37.438	78.189	6.789	7.005	33.946	6.65	38.259	54.883	6.041	32.678	7.475	6.972	724	32.053	44.455	6.833	6.796	42.083	6.784	724	724	6.868	724	252.3	105.7	98.5	78.7	724	131.6	401.0	74.1	71.0	724	512	72.9	72.1	446.125	36.592	5.697
consensus.6-2.steps_max	mdp	prism	E	11.284	39.389	512	724	724	512	724	426.527	25.398	200.614	724	25.359	724	724	43.066	11.421	724	724	48.3	22.41	44.428	512	724	724	80.885	724	724	724	414.272	56.224	724	724	724	724	402.714	64.933	189.212	724	315.274	343.871	724	724	403.85	512	77.182	58.786	367.307	80.284	306.639	408.284	74.081	512	67.96	81.292	724	301.765	370.346	79.165	81.907	724	79.673	724	724	80.228	724	163.8	306.1	152.7	414.5	724	724	724	96.9	426.2	724	724	512	724	59.456	36.789	11.284
consensus.6-2.steps_min	mdp	prism	E	9.053	34.731	724	724	724	299.009	724	37.379	13.845	201.612	21.321	21.073	724	724	47.787	7.853	724	724	26.7	14.697	20.268	199.26	724	724	724	724	724	724	174.326	724	724	724	724	724	724	724	724	724	724	724	724	724	724	724	512	65.365	724	93.237	512	724	724	724	724	512	724	512	724	724	512	512	95.162	724	724	724	724	320.6	512	108.3	129.7	512	724	724	72.8	320.1	724	724	724	724	44.13	40.048	7.853
wlan.6-0.num_collisions	mdp	prism	E	6.089	21.724	161.563	724	177.362	724	724	19.841	133.615	6.833	8.393	124.023	153.649	724	84.509	5.93	724	724	336.6	6.73	294.547	724	724	724	42.965	46.92	724	46.148	19.384	23.194	724	10.589	10.43	124.848	34.164	8.168	72.97	128.489	34.224	30.81	724	724	35.374	60.015	6.373	9.435	41.317	6.292	32.888	43.606	6.874	36.724	7.316	6.509	724	28.659	43.113	6.747	6.915	113.942	6.391	724	724	6.662	724	136.6	111.2	78.9	73.3	724	512	192.8	48.6	86.9	724	320.4	51.9	51.9	724	31.297	5.93
wlan.6-0.cost_min	mdp	prism	E	6.638	27.006	84.5	724	80.546	124.4	724	6.752	66.84	7.226	7.073	51.981	59.247	724	89.935	5.616	82.112	6.686	225.7	7.005	67.332	255.281	724	61.514	60.784	22.557	9.741	20.554	9.788	34.463	724	13.796	15.869	53.355	38.81	7.438	104.379	124.06	33.605	31.419	512	724	37.72	120.578	6.799	6.927	36.763	7.091	36.383	48.195	5.884	31.189	7.45	7.013	724	31.341	45.626	6.874	6.838	46.824	6.899	724	724	6.682	724	246.8	105.1	87.0	72.4	724	130.7	397.4	70.4	72.0	724	512	71.7	73.1	447.829	34.529	5.616
readers-writers.20.exp_time_many_requests	ma	greatspn	E	1	724	512	724	1.233	1.189	2.074	1.525	1	512	1.281	1.082	724	1.577	724	1.187	83.954	94.696	2.3	1.132	1.072	1	1.083	85.331	724	1	95.569	1	1	724	1.23	1	1	724	512	302.434	261.763	724	512	512	724	724	512	293.147	290.652	240.433	237.009	263.414	258.762	253.496	512	203.738	290.637	297.866	724	512	364.043	512	230.447	724	724	724	724	512	724	512	309.5	724	259.3	724	724	724	512	724	439.4	512	512	484.7	724	724	1
wlan.5-0.time_max	mdp	prism	E	1.364	6.195	25.061	724	21.032	218.496	724	5.433	16.137	2.599	724	17.502	33.895	724	17.583	1.314	724	724	49.5	1.628	26.658	213.679	724	724	13.423	8.035	724	7.8	5.297	6.654	724	3.094	3.11	28.416	8.901	1.635	86.888	23.392	7.87	8.58	724	724	8.289	87.826	1.537	2.272	10.192	1.655	10.401	11.138	1.625	9.242	1.677	1.596	724	6.632	10.383	1.585	1.543	15.211	1.516	724	724	1.591	724	29.5	18.7	11.9	9.6	724	21.8	43.2	6.9	6.7	305.1	512	7.0	7.3	724	98.402	1.314
flexible-manufacturing.9-1.M2Fail_E	ma	greatspn	E	126.252	724	512	724	128.154	236.776	512	275.568	129.087	512	127.727	512	724	512	724	512	150.119	162.926	372.8	512	512	107.544	512	22.102	724	1	22.347	1	135.282	724	512	1	1	724	374.655	277.017	104.27	724	348.653	409.653	724	724	377.268	104.601	79.125	225.768	236.357	313.686	344.778	301.576	512	222.329	79.165	280.133	724	350.428	278.651	507.119	267.313	724	512	724	724	508.028	724	214.9	298.2	724	201.6	724	512	724	217.8	512	308.9	512	512	291.2	724	724	1
wlan.6-0.cost_max	mdp	prism	E	5.97	25.985	187.12	724	147.788	724	724	17.042	132.332	8.181	8.501	125.656	135.695	724	108.93	5.926	724	724	342.5	7.031	323.552	724	724	724	55.671	46.982	724	47.857	19.722	27.33	724	11.406	12.129	133.731	43.092	7.059	418.117	114.715	33.719	33.697	724	724	41.156	241.695	6.548	7.848	35.473	6.846	37.087	51.139	6.455	39.094	6.919	6.046	724	28.949	46.215	6.609	6.299	84.158	6.42	724	724	6.454	724	134.2	131.1	73.7	54.8	724	180.2	241.2	48.7	48.9	724	724	49.4	51.9	724	724	5.926

